A Nonmonotone Gradient-Based Algorithm for Symmetric Nonnegative Matrix Factorization and Graph Clustering

Symmetric nonnegative matrix factorization (Symmetric NMF) approximates a matrix as $WW^T$ with nonnegative rectangular factor $W$. It has broad applications in graph clustering and machine learning. In contrast to the NMF, projected gradient methods for the symmetric problem had been associated with slow convergence. To address this, we introduce SNMPBB, the first adaptation of nonmonotone projected Barzilai-Borwein methods to Symmetric NMF, demonstrating that gradient algorithms are significantly more effective than previously understood. We further extend SNMPBB to graph clustering using the graph Laplacian regularization (Graph-SNMPBB) and to large problems with low-rank approximations (LAI-SNMPBB). For all variants we prove global convergence to first-order stationary points and also that Barzilai-Borwein curvature information is preserved with randomized approximations. On synthetic data, SNMPBB achieves 6 times speedup over the alternative SymANLS for similar residuals, with advantages growing at higher ranks. Across six real-world clustering benchmarks, Graph-SNMPBB matches or exceeds SymANLS accuracy. Lastly, LAI-SNMPBB outperforms state-of-the-art LAI-SymPGNCG on 34 SuiteSparse matrices in both runtime and residual quality.

==> data/2k2k.csv <==
0,0,0,0,0
0.0595814028056113,0.0385631430199071,0.0408439402295177,0.0411652783742583,0.202151024368602
0.119162805611223,0.0771262860398141,0.0816878804590354,0.0823305567485166,0.364816571649253
0.178744208416834,0.117433927756516,0.131153746785283,0.120652857990946,0.43323203632558
0.238325611222445,0.480091969788849,0.312187911811708,0.121129241333923,0.469648872874889
0.297907014028057,0.48606390235284,0.426175743820773,0.12097315092041,0.487578443331154
0.357488416833668,0.528210994128657,0.486610366756428,0.120984246996241,0.495392727342402
0.417069819639279,0.588976393084782,0.502423169095791,0.121297824387439,0.500048849378132
0.47665122244489,0.622624499744503,0.517942014383667,0.121597627109813,0.502913673415126
0.536232625250502,0.626046251084362,0.522123015061665,0.121563429203831,0.509383512769512
0.595814028056113,0.630013904434711,0.510618235795151,0.121329065146991,0.51567889116036
0.655395430861724,0.630410018758078,0.529255859959765,0.121175067017089,0.521587615681781
0.714976833667336,0.629465283908343,0.544616613687525,0.12125,0.525647229838846
0.774558236472947,0.629640224054964,0.548676781703318,0.121360761966197,0.529015064754084
0.834139639278558,0.632546693048081,0.554334114701482,0.121167600215841,0.532554255741678
0.89372104208417,0.632986759009409,0.557484094145281,0.121136019421483,0.535970339375489
0.953302444889781,0.634853863121025,0.562828837061685,0.121317622772529,0.53889072538192
1.01288384769539,0.634793229733732,0.56907219477903,0.121246351944797,0.54184474937776
1.072465250501,0.635392871689808,0.575606679955988,0.121125,0.545325237007624
1.13204665330661,0.636914301589212,0.575872174207325,0.121164696895682,0.547535798951363
1.19162805611223,0.638124221063228,0.577152370385981,0.12156786739492,0.550976890292892
1.25120945891784,0.639628673122977,0.581132034020103,0.12175,0.553950577095048
1.31079086172345,0.641305053384045,0.587298304564295,0.121967193007694,0.556016958350366
1.37037226452906,0.644883740757405,0.589538792014735,0.121806107006742,0.557334007335588
1.42995366733467,0.65042009346979,0.59326548355122,0.122127757875189,0.559384153814809
1.48953507014028,0.651915734420594,0.597162240689065,0.1225,0.561175926110397
1.54911647294589,0.651573039525882,0.600579759504456,0.122798116047454,0.562856384855809
1.60869787575151,0.652603457712927,0.601375,0.122387019992769,0.564262594420056
1.66827927855712,0.651199224744915,0.601375,0.122862992986138,0.565684898835306
1.72786068136273,0.651372499637152,0.60125,0.122859291740039,0.567124209615617
1.78744208416834,0.651419113819971,0.60125,0.123774917412372,0.568390951157939
1.84702348697395,0.651310260656099,0.60125,0.124508510731163,0.569602984839191
1.90660488977956,0.652051158726677,0.60125,0.124195699166676,0.570745923347211
1.96618629258517,0.65224350256849,0.601125,0.124671186990046,0.571698880026718
2.02576769539078,0.651381822224297,0.601125,0.12550130653175,0.572708691478333
2.0853490981964,0.651220662154611,0.601,0.126033157809523,0.573729673942492
2.14493050100201,0.65087565090558,0.601,0.126484253058376,0.574461267357621
2.20451190380762,0.651673964975469,0.601,0.126918291056085,0.575347929014251
2.26409330661323,0.651513032552789,0.601,0.127332270728652,0.576059038152074
2.32367470941884,0.650925556723996,0.601,0.126528788242226,0.57706661278775
2.38325611222445,0.650923414522055,0.601,0.126873480112544,0.577797907402499
2.44283751503006,0.651086743151897,0.601,0.127865945763381,0.578454666958461
2.50241891783568,0.651397367830964,0.601,0.12858643647248,0.579101110575607
2.56200032064129,0.652060486737677,0.601,0.129125,0.579794952337197
2.6215817234469,0.65137116926726,0.601,0.12952431823989,0.580683558854441
2.68116312625251,0.650864742361231,0.601,0.130311463613285,0.581365152372484
2.74074452905812,0.652347305149924,0.601,0.132556000265517,0.581870142665582
2.80032593186373,0.651890549820459,0.601,0.134172002496168,0.582383895344352
2.85990733466934,0.652418971418232,0.601,0.136197940074639,0.582843514557326
2.91948873747495,0.651754324579,0.601079577213216,0.137452782187708,0.583049613924676
2.97907014028057,0.65269660311342,0.601125,0.138394628462144,0.583433753013963


==> data/3000_bullseye.csv <==
0,0,0,0,0,0
0.102078471108884,0.0110241316048958,0.0129260980171043,0.0128726237379413,0.0131374600766649,0.0128284783241003
0.204156942217769,0.0220482632097917,0.0258521960342085,0.0257452474758826,0.0262749201533298,0.0256569566482007
0.306235413326653,0.0330723948146875,0.0387782940513128,0.0386178712138238,0.0394123802299947,0.038485434972301
0.408313884435538,0.0440965264195834,0.0517043920684171,0.0514904949517651,0.0525498403066595,0.0513139132964014
0.510392355544422,0.0551206580244792,0.0646304900855213,0.0643631186897064,0.0656873003833244,0.0641423916205017
0.612470826653306,0.0661447896293751,0.0775565881026256,0.0772357424276477,0.0788247604599893,0.076970869944602
0.714549297762191,0.0771689212342709,0.0904826861197298,0.090108366165589,0.0919622205366542,0.0897993482687024
0.816627768871075,0.0881930528391668,0.103408784136834,0.10298098990353,0.105099680613319,0.102627826592803
0.918706239979959,0.0992171844440626,0.116334882153938,0.115853613641472,0.118237140689984,0.115456304916903
1.02078471108884,0.110241316048958,0.129260980171043,0.128726237379413,0.131374600766649,0.128284783241003
1.12286318219773,0.121265447653854,0.142187078188147,0.141598861117354,0.144512060843314,0.141113261565104
1.22494165330661,0.13228957925875,0.155113176205251,0.154471484855295,0.157649520919979,0.153941739889204
1.3270201244155,0.143313710863646,0.168039274222355,0.167344108593237,0.170786980996643,0.166770218213304
1.42909859552438,0.154337842468542,0.18096537223946,0.180216732331178,0.183924441073308,0.179598696537405
1.53117706663327,0.165361974073438,0.193891470256564,0.193089356069119,0.197061901149973,0.192427174861505
1.63325553774215,0.176386105678334,0.206817568273668,0.20596197980706,0.210199361226638,0.205255653185605
1.73533400885103,0.187410237283229,0.219743666290773,0.218834603545002,0.223336821303303,0.218084131509706
1.83741247995992,0.198434368888125,0.232669764307877,0.231707227282943,0.236474281379968,0.230912609833806
1.9394909510688,0.209458500493021,0.245595862324981,0.244579851020884,0.249611741456633,0.243741088157906
2.04156942217769,0.220482632097917,0.258521960342085,0.257452474758826,0.262749201533298,0.256569566482007
2.14364789328657,0.231506763702813,0.27144805835919,0.270325098496767,0.275886661609963,0.269398044806107
2.24572636439546,0.242530895307708,0.284374156376294,0.283197722234708,0.289024121686627,0.282226523130208
2.34780483550434,0.253555026912604,0.297300254393398,0.296070345972649,0.302161581763292,0.295055001454308
2.44988330661323,0.2645791585175,0.310226352410502,0.308942969710591,0.315299041839957,0.307883479778408
2.55196177772211,0.275603290122396,0.323152450427607,0.321815593448532,0.328436501916622,0.320711958102509
2.65404024883099,0.286627421727292,0.336078548444711,0.334688217186473,0.339657262510691,0.333540436426609
2.75611871993988,0.297651553332188,0.342012180925617,0.413778492548149,0.34065343792878,0.340137949404779
2.85819719104876,0.308675684937084,0.343209712274205,0.445430044630623,0.341661344673066,0.340216356645818
2.96027566215765,0.31969981654198,0.346039979155961,0.468599540282394,0.343206056703054,0.340294763886856
3.06235413326653,0.330723948146875,0.349523647869768,0.48165815221212,0.344775232840811,0.340373171127895
3.16443260437542,0.354182147988695,0.353233444981193,0.494435688684421,0.347263291204023,0.340451578368933
3.2665110754843,0.49353354310169,0.35883920122723,0.504295238506349,0.350176951476955,0.340529985609971
3.36858954659318,0.582798381942786,0.365776808998733,0.513490911099333,0.353332840588442,0.34060839285101
3.47066801770207,0.649651484065355,0.375731828372641,0.520354365272194,0.357212629515605,0.340686800092048
3.57274648881095,0.733491228794396,0.385547875729227,0.527715084172763,0.361603149261115,0.340765207333087
3.67482495991984,0.776662793369311,0.395302034629349,0.532353839447864,0.367302095473279,0.340843614574125
3.77690343102872,0.789976432568188,0.404770211429479,0.534028532678635,0.373089396479434,0.340922021815164
3.87898190213761,0.79522074701428,0.412503586340341,0.538274140218537,0.37889882150479,0.341000429056202
3.98106037324649,0.806977245779437,0.418820472448405,0.547196898536802,0.384598794783887,0.34107883629724
4.08313884435538,0.812372136510198,0.425015228819083,0.557744246422581,0.390377884219376,0.341157243538279
4.18521731546426,0.812165673409432,0.429562576466895,0.56868406493258,0.396109530533179,0.341235650779317
4.28729578657314,0.811192729479126,0.433393343420705,0.578440413555974,0.401420371165415,0.341314058020355
4.38937425768203,0.81014554590168,0.436148763632942,0.586776031490117,0.405785841823779,0.341392465261394
4.49145272879091,0.809877777777778,0.439986521324492,0.596722826457083,0.409930915510179,0.341470872502432
4.5935311998998,0.809877777777778,0.442864407263615,0.605829610722136,0.413685860596227,0.341549279743471
4.69560967100868,0.809877777777778,0.445397276094435,0.613843460635937,0.416893042813519,0.341627686984509
4.79768814211757,0.809877777777778,0.447874184578039,0.621897775767244,0.419719965909483,0.341706094225548
4.89976661322645,0.809877777777778,0.449404741621901,0.629483409591598,0.422548890010929,0.341784501466586
5.00184508433533,0.809877777777778,0.45105787289245,0.636685915919473,0.425165740593804,0.341880256351474
5.10392355544422,0.809877777777778,0.452347762192878,0.642771446748853,0.42758036715714,0.341985960565643
5.2060020265531,0.809877777777778,0.453808892450412,0.649903362632751,0.42966883423564,0.342102502506999
5.30808049766199,0.809877777777778,0.454887805436944,0.657184572935112,0.43163499890932,0.34224677776501
5.41015896877087,0.809877777777778,0.45584509390151,0.665066606880182,0.433205991225691,0.342394659315157
5.51223743987976,0.809877777777778,0.456788181668287,0.674006995228537,0.434728905117043,0.342542540865304
5.61431591098864,0.809877777777778,0.457651122974027,0.681618330531183,0.436184561825599,0.342690422415451
5.71639438209753,0.809877777777778,0.45835220143033,0.687368731620828,0.437658184239767,0.342838303965598
5.81847285320641,0.809877777777778,0.459661316362177,0.693852058244882,0.439059292689718,0.342986185515745
5.9205513243153,0.809877777777778,0.461352220977531,0.699701531078816,0.440515038008004,0.343134067065892
6.02262979542418,0.809877777777778,0.463235741203435,0.705699487590043,0.442023347643377,0.34328194861604
6.12470826653306,0.809877777777778,0.464725940611593,0.712365544511818,0.443267511308737,0.343429830166187
6.22678673764195,0.809877777777778,0.465491126073474,0.718138316979567,0.444560163314943,0.343577711716334
6.32886520875083,0.809877777777778,0.466068477830838,0.727452170472332,0.445497255328297,0.343725593266481
6.43094367985972,0.809877777777778,0.466988393976164,0.735225480440385,0.446237918160624,0.343873474816628
6.5330221509686,0.809877777777778,0.468451831850251,0.741837898128615,0.447064493692532,0.344021356366775
6.63510062207749,0.809877777777778,0.469223646653149,0.745847298753603,0.448326765938073,0.344169237916922
6.73717909318637,0.809877777777778,0.470240434715234,0.748666019554966,0.449543175327075,0.344317119467069
6.83925756429525,0.809877777777778,0.470895877149866,0.750429784326779,0.450676588106333,0.344465001017216
6.94133603540414,0.809877777777778,0.471039382357532,0.752676183189393,0.451821184198901,0.344613649686795
7.04341450651302,0.809877777777778,0.471192330727244,0.754919024011599,0.453210139579414,0.34476727203614
7.14549297762191,0.809877777777778,0.471524807111863,0.755852422933358,0.454727615178558,0.344920894385485
7.24757144873079,0.809877777777778,0.472064649952796,0.757075584536472,0.456178217737202,0.345080823754702
7.34964991983968,0.809877777777778,0.472751352733244,0.758986392627693,0.457508512974193,0.345244584830129
7.45172839094856,0.809877777777778,0.472976632733014,0.760474236005086,0.458738061518618,0.345411735390836
7.55380686205744,0.809877777777778,0.473259544932088,0.761679712472557,0.459871442920139,0.345591605778018
7.65588533316633,0.809877777777778,0.474280743637008,0.763440695817197,0.460948433119888,0.345795554623005
7.75796380427521,0.809877777777778,0.474907686773822,0.764351495127917,0.461775109444495,0.345999503467992
7.8600422753841,0.809877777777778,0.475360229763548,0.764730755781898,0.462545034904752,0.346203452312979
7.96212074649298,0.809877777777778,0.475926935101862,0.765349706798216,0.463355398425568,0.346407401157967
8.06419921760187,0.809877777777778,0.476188445015989,0.766053709540225,0.464471913387986,0.346611350002954
8.16627768871075,0.809877777777778,0.476622260662833,0.766731489183453,0.465675381341689,0.346815298847941
8.26835615981964,0.809877777777778,0.477076714863309,0.767512532165305,0.466812677456688,0.347019247692928
8.37043463092852,0.809877777777778,0.477459735443511,0.768316230528367,0.467925627794525,0.347223196537915
8.4725131020374,0.809877777777778,0.478064963352673,0.769293515937902,0.469033077632171,0.347427145382903
8.57459157314629,0.809877777777778,0.478290845665662,0.770037207824483,0.470125368292956,0.34763109422789
8.67667004425517,0.809877777777778,0.478297840247208,0.77090429035102,0.471338728625267,0.347835043072877
8.77874851536406,0.809877777777778,0.478829169250742,0.772551367052096,0.472492688452566,0.348038991917864
8.88082698647294,0.809877777777778,0.47947036916207,0.773820534386212,0.473510685524945,0.348242940762851
8.98290545758183,0.809877777777778,0.480021500596353,0.774326061399683,0.474467498163069,0.348446889607839
9.08498392869071,0.809877777777778,0.480609778398135,0.775887746008095,0.475526569727621,0.348778075700592
9.1870623997996,0.809877777777778,0.481426578985616,0.776359530486029,0.476672650909768,0.349227517840299
9.28914087090848,0.809877777777778,0.481968585832487,0.776611443810073,0.477784770249294,0.349676959980006
9.39121934201737,0.809877777777778,0.482260346857219,0.776615661995022,0.47887131851805,0.350126402119713
9.49329781312625,0.809877777777778,0.482610351581186,0.776725110075635,0.479817442033026,0.350575844259421
9.59537628423513,0.809877777777778,0.483282378392602,0.776872925861366,0.480814595398136,0.351153920579572
9.69745475534402,0.809877777777778,0.483914486576323,0.776983719967,0.481761399225363,0.352010886369049
9.7995332264529,0.809877777777778,0.484356941754596,0.777168452043975,0.482631086617326,0.353253100745921
9.90161169756179,0.809877777777778,0.485189854329708,0.777649791113646,0.483520632183101,0.355077928798739


==> data/coil20.csv <==
0,0,0,0,0
0.0382071991482968,0.174214831413879,0.155451767831778,0.0988767129826759,0.191106036549765
0.0764143982965936,0.470821308263978,0.295611535182936,0.102012811159808,0.269666754861978
0.11462159744489,0.600981616867466,0.395010420936929,0.112040842236109,0.317017749312226
0.152828796593187,0.666203376518862,0.479755352615268,0.129355022447494,0.352222207251421
0.191035995741484,0.70032066257877,0.531956178518434,0.152605605293587,0.380716778578359
0.229243194889781,0.713686107371573,0.571511456885531,0.185638212056417,0.405966921694565
0.267450394038078,0.722748607856745,0.603918987790699,0.21638818622431,0.426371686602526
0.305657593186374,0.730559178043865,0.625700105261756,0.238384143408737,0.446762687399241
0.343864792334671,0.730038065408217,0.644573823390965,0.253404524598037,0.463440611847236
0.382071991482968,0.731211075890601,0.659657070162305,0.265836556840175,0.482753889182265
0.420279190631265,0.73108278819069,0.676228542005835,0.274037343633949,0.498224789312345
0.458486389779562,0.730477748853856,0.684632489141545,0.282902937748238,0.513505102168858
0.496693588927859,0.732569444444444,0.690338947484544,0.290547145011497,0.524148103539862
0.534900788076155,0.732928264537734,0.694468312375006,0.297139674085093,0.534358760200577
0.573107987224452,0.733951576884273,0.698083192919221,0.303371463938231,0.543813764948871
0.611315186372749,0.734722222222222,0.705417066180377,0.310217818960839,0.551682923177945
0.649522385521046,0.735,0.708623120487034,0.316506060368311,0.557170846581837
0.687729584669343,0.735138888888889,0.709919674560335,0.321743389577406,0.564563704694812
0.725936783817639,0.735138888888889,0.710653592961038,0.326918125705692,0.573693192850652
0.764143982965936,0.735138888888889,0.711378847279289,0.332408607167809,0.58150539017797
0.802351182114233,0.735138888888889,0.712839609360891,0.33951153171518,0.589058164188807
0.84055838126253,0.735138888888889,0.716672518847081,0.346288203478985,0.595655196801311
0.878765580410827,0.735138888888889,0.721469576089052,0.351723158678546,0.600984738700219
0.916972779559123,0.735138888888889,0.722621566351679,0.355403787439371,0.60791134035422
0.95517997870742,0.735138888888889,0.724135877511597,0.359872986391695,0.613236300201254
0.993387177855717,0.735138888888889,0.725539500572598,0.364546930594435,0.618046892502769


==> data/gs_cluster_1.txt <==
-0.030428,-0.036512
0.001262,0.007425
0.004779,0.05608
-0.096932,-0.058931
-0.036526,0.01951
-0.00784,-0.000264
0.027084,0.004558
-0.079208,-0.02298
-0.017083,-0.090922
-0.058065,-0.002372
-0.006018,0.016451
-0.02901,-0.042965
-0.013211,0.00364
0.018595,0.012932
-0.04976,0.070807
0.008386,0.065492
-0.056201,-0.013019
0.009317,0.00316
-0.04199,0.077061
0.071521,0.037783
-0.011651,-0.039703
-0.003002,0.011881
0.00262,0.001436
-0.004813,0.027102
0.025079,0.028694
0.010903,0.041923
-0.00851,0.079477
0.026011,0.02128
-0.002229,-0.004123
0.025819,-0.024413
-0.048695,0.00321
0.023559,0.054081
0.003877,-0.005874
-0.041836,-0.008554
0.001837,-0.004212
0.038437,-0.014411
-0.024691,0.02427
-0.063766,0.049058
-0.039103,0.023276
0.000255,0.012032
0.005893,0.002392
0.063492,-0.04747
-0.032142,0.023538
-0.203744,-0.01221
0.023268,0.014954
-0.005873,-0.006056
-0.005015,0.018523
-0.007516,0.006915
-0.157009,0.003827
-0.01863,0.022296
-0.016564,-0.001197
0.086859,0.020548
0.001948,-0.018362
0.020726,-0.009005
-0.112508,0.033667
0.002947,-0.034944
-0.05742,-0.000211
0.08201,-0.086763
0.015833,-0.050399
-0.036119,-0.051626
-0.007933,0.100711
0.025056,0.004837
-0.005346,-1.9e-05
0.009594,-0.004581
0.018267,-0.017432
-0.041877,-0.015952
0.017284,-0.016642
0.008276,-0.00073
0.006172,0.002867
-0.070579,-0.073653
0.044263,-0.00693
-0.010083,0.010414
-0.015727,0.008247
-0.009125,-0.071982
-0.022377,-0.070604
-0.106695,-0.146617
0.028026,-0.011485
-0.000532,-0.003316
0.019387,-0.031376
-0.004253,-0.022461
-0.026522,-0.012683
-0.026302,0.017773
0.025379,-0.030822
-0.009285,-0.016635
0.021095,0.092294
-0.093628,-0.04481
-0.02316,0.004016
-0.038896,-0.098983
-0.046885,-0.032701
-0.025874,0.005439
0.010489,0.079321
-0.124766,-0.088766
0.051984,-0.036476
0.000853,0.10104
-0.021855,-0.055413
-0.003555,0.01961
7e-05,0.057523
-0.019384,0.023031
-0.206122,-0.067439
0.036718,-0.061182
0.102374,-0.020199
-0.026122,-0.045013
-0.013662,0.001236
0.055209,0.021313
-0.033983,0.032327
-0.000922,0.004243
0.128107,-0.037211
0.07006,-0.002015
0.006445,0.002356
0.009869,-0.032656
-0.064641,0.012875
0.000455,0.035791
-0.057335,-0.021527
-0.02153,0.028593
0.013064,0.019869
-0.002347,-0.005502
0.016453,0.011187
-0.028578,-0.026798
0.001479,-0.001219
-0.058966,-0.054943
0.05517,-0.030681
-0.033587,0.014608
-0.002648,-0.008959
0.034357,-0.026379
0.007636,0.014246
0.000583,-0.049747
-0.187214,-0.091778
0.055918,-0.001372
0.009683,0.004801
0.041874,-0.018667
0.030647,-0.028468
-0.021713,-0.033168
-0.011928,0.020538
-0.078781,0.006333
-0.062676,-0.090961
-0.001659,0.005175
-0.015469,-0.025563
-0.009027,-0.008002
-0.035353,-0.028154
0.012418,0.009611
-0.004943,-0.023956
-0.007152,0.081192
-0.095896,0.006922
-0.054409,-0.035642
0.000748,-0.00039
0.00066,-0.004942
0.004822,0.005618
-0.093237,-0.031387
-0.021285,0.010397
0.001069,-0.000966
-0.089889,0.061977
0.027935,0.015936
0.021424,0.028757
0.029778,-0.021927
0.023523,-0.078886
-0.024479,-0.09553
0.000246,0.083395
0.046922,-0.041823
0.021002,-0.014009
-0.021623,0.010195
0.071393,-0.081386
-0.011986,0.011057
-0.004491,-0.000705
-0.048728,0.022625
0.023182,-0.068077
0.0087,-0.082086
0.022033,-0.092093
0.048206,-0.059331
0.004666,0.026668
0.020695,-0.057266
0.000518,-0.001768
0.004548,0.01218
-0.048684,0.090894
0.021459,-0.11595
0.086088,0.106057
-0.097098,-0.022484
0.110608,-0.044407
0.045792,0.095083
-0.002712,0.00065
-0.026223,0.011433
0.004288,0.031617
-0.075251,-0.00541
0.030625,-0.026933
0.005453,0.020585
0.066597,0.000708
0.00642,0.033014
0.001381,0.027278
-0.04538,-0.021345
0.012905,0.021585
0.026346,-0.03723
0.003032,0.015761
-0.041153,0.026703
0.007245,-0.005098
-0.026356,0.014393
-0.053164,0.020909
0.08697,0.077176
0.000514,-0.00155
0.000117,-0.000494
0.06936,-0.032698
0.04113,-0.009197
-0.014356,0.00546
0.053821,-0.038496
0.003482,-0.011704
-0.022006,-0.002143
0.03793,0.041917
0.000682,-0.095329
-0.002958,-0.005612
0.039015,0.006035
-0.003739,-0.115336
0.016306,0.00803
0.023236,-0.013852
0.009499,0.027106
-0.00331,0.000117
0.087545,0.003051
2.2e-05,-0.003578
0.025192,-0.012807
0.031418,0.062521
-0.017988,-0.005872
0.000193,0.03838
-0.017145,0.051211
-0.039844,-0.069934
-0.005835,0.001894
-0.056402,0.045815
0.062154,0.001867
-0.059272,0.106908
0.001511,0.037889
0.002577,-0.000414
-0.029284,-0.034358
-0.008281,0.083071
0.00173,-0.011106
-0.0094,-0.004976
-0.019756,0.042183
-0.02719,-0.007009
-0.011467,-0.031204
-0.015269,-0.054362
-0.023252,-0.006378
-0.014486,0.008472
0.04988,-0.033973
0.034287,0.020011
-0.0109,0.110883
-0.040789,0.03812
4.5e-05,-0.002069
0.036233,-0.047663
0.000282,0.018034
0.032342,0.009646
-0.004886,-0.025119
-0.049128,0.020954
-0.004242,-0.00889
-0.028258,0.019382
0.040315,0.041669
-0.042572,-0.041129
-0.009309,-0.003986
-0.019928,-0.003427
0.024591,-0.006035
-0.02852,-0.009323
-0.013231,0.025239
-0.005123,0.072482
0.033964,-0.06005
-0.000147,0.010333
-0.005665,-0.001432
-0.051095,3e-05
0.01372,-0.069013
-0.002258,-0.003181
-0.045869,-0.139264
0.017794,0.002291
-0.012354,-0.022293
-0.017118,-0.007277
0.00966,-0.090645
-0.038442,-0.067681
-0.046744,-0.040967
0.011809,-0.025385
-0.006228,-0.001014
0.025291,-0.061653
0.10808,-0.08205
-0.017799,-0.079662
-0.029442,-0.030284
0.013202,0.009835
0.093482,0.068289
0.075547,0.071891
0.006092,-0.008702
0.044088,-0.021297
-0.028075,0.043492
0.007285,-0.010084
-0.024693,0.00621
-0.029398,-0.033593
0.076077,-0.032645
-0.004726,-0.046254
-0.003664,0.00957
0.062,0.015162
-0.00079,-0.006595
-0.007779,0.067003
-0.077643,-0.04702
0.001903,-0.001751
-0.051558,-0.042834
-0.083453,0.079371
0.00872,0.0191
0.00382,0.015745
-0.03818,0.035709
0.000425,0.001343
0.008008,-0.00271
-0.011154,-0.006654
-0.0035,0.06817
0.015462,0.039495
-0.014744,0.053324
0.013627,0.009019
-0.031332,0.085002
0.063438,0.035687
-0.011017,0.00557
0.00116,0.045423
-0.010705,0.080983
-0.000251,0.028497
0.019721,0.018416
-0.002864,-0.000656
-0.008026,-0.037432
0.026018,-0.002592
0.1604,0.02503
-0.006549,0.031133
0.003282,0.023043
0.031686,0.066727
-0.001002,0.006507
-0.086468,0.014088
-0.02141,-0.021757
-0.082398,0.089463
-0.006236,-0.003131
0.034999,-0.006814
0.013273,0.00444
-0.102924,0.039957
-0.012622,0.009085
-0.012229,-0.006142
-0.008565,-0.011665
0.058711,0.024466
0.133002,0.122484
-0.00755,0.082969
-0.010003,-0.06497
0.061151,0.008732
0.012669,-0.015282
-0.028445,0.001784
-0.060658,-0.049944
-0.002412,-0.038677
-0.003211,-0.012848
-0.010907,-0.01729
0.027556,0.014054
-0.076666,-0.001289
-0.006318,0.023822
-0.002901,-0.024809
0.086361,-0.025661
-0.035961,-0.086641
0.034359,0.034384
-0.030571,-0.048973
0.024563,0.007063
-0.056516,-0.075405
-0.055079,-0.026517
-0.017806,-0.030511
-0.08461,-0.039301
-0.015633,0.063172
-0.02005,-0.061358
-0.065521,0.024675
-0.000182,-0.000101
-0.046671,-0.01194
-5.1e-05,0.021923
0.09308,0.060165
0.02408,0.012307
0.085372,-0.027274
2.9e-05,-0.000239
0.00258,0.000666
0.039218,0.05507
0.028708,-0.016718
-0.047918,-0.054205
-0.046555,0.002422
-0.015045,0.026068
-0.016173,-0.029478
0.014501,0.03925
-0.024619,0.100545
0.035302,0.011494
0.020074,-0.005856
0.047874,-0.009075
0.146618,-0.100756
0.008969,0.013684
0.031893,0.008745
-0.012954,0.015307
-0.002893,0.071433
-0.020673,-0.068822
-0.05514,-0.017618
0.009034,0.026798
0.058579,0.056006
-0.000928,-0.013774
-0.039313,-0.060575
-0.019905,-0.013202
0.056942,-0.002772
-0.025688,-0.023364
-0.04702,0.082866
-0.000971,-5.4e-05
-0.012512,0.084393
-0.005703,-0.14472
0.095641,0.031918
-0.090374,-0.004684
0.023005,-0.021787
-0.00905,0.035242
-0.056302,0.033324
-0.012301,0.025908
0.00491,-0.023458
0.076101,-0.000525
-0.0443,0.002888
-0.033754,0.049585
0.060336,0.020411
0.007769,-0.016043
-0.009517,-0.023456
-0.007622,-0.073538
0.015253,-0.094217
-0.007454,-0.025796
-0.025154,0.061925
0.024995,-0.052477
-0.016354,0.001981
-0.000484,-7e-06
-0.07042,-0.044802
0.083013,-0.032683
0.091341,0.015027
-0.021682,0.013764
-0.021514,-0.031563
0.054684,-0.010715
0.016173,-0.026001
-0.048543,0.065279
0.022312,-0.029778
0.018448,-0.041438
-0.001404,-0.00705
-0.118458,-0.027182
-0.083451,-0.038263
-0.09919,0.001604
0.000508,0.024993
-0.007346,-0.008201
-0.060307,0.062171
0.026286,-0.018247
0.013702,0.004073
0.033847,-0.033915
-0.046387,-0.060245
-0.003982,0.014548
0.051439,0.093544
-0.0422,-0.039484
0.001639,0.028422
0.016851,-0.004197
7e-06,-0.000276
0.002773,-0.00776
-0.012574,0.00899
0.029513,-0.011316
0.041248,-0.060233
0.039812,-0.020503
-1.4e-05,0.022544
0.024739,-0.021895
-0.006241,0.000661
-0.069457,-0.035287
-0.046415,0.002133
-0.086722,-0.133351
0.012805,-0.082591
0.001231,0.036727
-0.052575,-0.016734
-0.035917,0.024689
-0.005588,0.024145
0.046868,-0.062568
0.0428,0.049553
0.011295,0.061147
-0.024027,-0.037433
-0.058924,0.040915
0.014193,0.018619
-0.052927,-0.028912
-0.004684,-0.042085
-0.000426,-0.026919
0.0227,0.044998
0.054268,-0.009827
-0.094935,-0.018637
0.00256,-0.058409
-0.048861,0.096358
-0.000268,-0.012373
-0.061051,0.09794
0.064621,0.078875
0.060096,-0.01284
-0.073562,0.00932
0.01885,-0.003932
-0.013634,0.052171
-0.064103,-0.00562
0.007016,0.013318
0.045088,0.08495
-0.052588,0.02071
0.001065,0.000863
0.010037,-0.008935
-0.03388,-0.013762
-0.01987,-0.008335
0.019187,-0.038336
0.023008,-0.014949
0.030796,0.03712
0.016916,-0.000784
0.020158,0.014109
0.020191,-0.006053
0.002992,0.005482
0.126522,-0.070463
-0.001703,-0.035029
0.041665,0.029882
0.123418,-0.008273
0.078873,0.016446
0.094751,-0.100229
0.031523,-0.040403
-0.024006,-0.017293
-0.068511,0.0096
0.019702,-0.024224
0.01673,0.016143
-0.049056,0.069305
-0.015623,-0.019302
-0.085662,-0.05992
0.00057,0.014102
-0.014612,-0.014782
-0.000849,0.008889
0.006839,0.024791
-0.056084,0.10424
0.002201,0.002933
-0.001666,0.002055
0.019173,0.024618
0.015177,0.029556
-0.005433,-0.008688
0.000416,-0.001622
-0.001258,-0.016552
0.031427,0.010738
0.005095,0.097822
0.01602,-0.002409
-0.005032,0.02829
0.002395,5.8e-05
0.095164,-0.033981
0.018934,-0.020945
0.148024,0.020073
0.03741,0.015037
0.073787,-0.009801
-0.052834,0.003234
0.018594,-0.011849
-0.008529,-0.006903
-0.012183,-0.005334
-0.080072,-0.025106
-0.033557,0.065669
0.002386,-0.000714
-0.059763,-0.046614
0.032785,-0.043499
-0.006643,-0.009256
-0.020747,-0.09288
-0.007016,0.002204
-0.0518,0.015581
-0.045209,0.026359
-0.018104,-0.03066
-0.05493,0.055414
0.101476,0.045537
0.011074,-0.019623
-0.001052,-0.014912
-0.028302,0.069224
0.02561,0.010436
-0.019344,0.035373
-0.019749,-0.033558
0.000116,-0.064791
-0.069286,0.013941
0.037935,0.027711
0.014678,0.061547
-0.002559,-0.003855
0.015985,-0.023403
-0.004176,0.004586
-0.027495,0.073151
0.06159,-0.090438
0.013343,0.011553
-0.084999,-0.106369
0.010852,-0.0199
-0.004329,0.039332
-0.030664,0.078915
-0.064765,0.102303
-0.00425,-0.001881
-0.043347,0.031168
0.064885,0.012655
-0.000332,-0.013603
-0.033036,0.051414
0.012633,-0.013444
0.093182,0.042139
0.028595,0.0169
-0.008414,-0.007689
0.005624,0.010863
-0.087161,0.007874
0.013638,-0.005198
0.075168,0.065283
0.016956,-0.00799
-0.088111,0.007418
-0.028725,-0.050092
-0.013747,-0.009899
-0.013108,-0.000634
0.025505,0.029762
0.000122,-0.003521
-0.000124,-0.006591
-0.030742,-0.060991
-0.063971,-0.000105
0.004014,-0.00695
-0.014066,0.016624
0.12959,0.035279
0.010289,-0.012107
0.075093,0.038714
0.036493,-0.020756
0.039506,0.034906
0.002202,-0.00659
-0.048955,-0.044899
-0.099745,-0.061668
0.001879,-0.002784
-0.079023,-0.011989
0.016024,-0.012307
-0.025315,0.044015
-0.014495,-0.025648
0.00194,0.000121
-0.046956,0.031515
0.032946,-0.071233
0.001156,-0.00267
0.010942,0.03181
-0.004495,-0.003371
-0.038632,-0.078415
-0.014376,0.099449
0.00023,-0.003709
-0.065231,0.021692
0.023418,0.026664
-0.039321,-0.039085
-0.037008,-0.051588
-0.043321,-0.019818
-0.002795,0.017884
-0.048489,-0.017862
0.002276,-0.000709
0.011029,0.004119
-0.013738,0.015731
-0.032887,0.042237
0.045909,-0.010957
-0.031237,-0.011095
0.117147,-0.03828
-0.01122,0.028434
0.042607,-0.006576
0.015142,0.02108
0.008566,-0.006296
0.008758,-0.013163
-0.032418,-0.061283
-0.000846,-0.059674
-0.024356,-0.003505
-0.018514,-0.028671
-0.029459,0.019016
0.045585,-0.073486
0.03674,0.048808
0.068572,0.030141
-0.010766,0.049406
0.011883,0.071348
-0.076037,0.077699
0.014383,-0.024902
0.00966,-0.013327
-0.018647,0.003838
0.046922,0.031906
-0.019735,0.008102
0.014052,-0.052448
-0.020976,0.05003
0.006966,0.098604
0.033667,0.078359
0.012653,-0.006607
0.015889,-0.018763
0.006414,0.028027
-0.040551,0.013836
0.002405,0.002818
0.013706,0.00722
-0.003004,0.022775
0.006317,-0.010663
0.005761,-0.0095
0.004056,-0.039449
0.022417,0.036451
0.007059,-0.012587
-0.054776,-0.093341
0.070574,-0.029143
0.003748,0.047733
0.020384,-0.007455
-0.092338,0.030692
0.038921,0.008446
-0.099664,0.019652
-0.050021,0.084444
0.106886,-0.010483
0.011334,-0.002783
-0.056827,-0.009903
0.043024,-0.009258
-0.063528,-0.075238
2e-06,-0.077164
0.089188,0.031819
0.053052,0.039879
0.021086,-0.094159
-0.001531,0.018529
0.077516,0.103038
-0.037073,0.015364
0.01339,-0.004246
-0.011463,0.015864
-0.003311,-4.2e-05
0.005187,0.057897
-0.001969,-0.000352
0.041907,-0.019455
-0.018932,0.071168
-0.016827,-0.019727
-0.036526,-0.103641
-0.011613,-0.013823
-0.062896,-0.002076
-0.003724,-0.002024
-0.108504,-0.034356
0.00409,0.028396
0.001199,-0.004913
-0.018894,0.05675
0.005039,-0.017804
-0.096288,0.026593
-0.068585,-0.047714
-0.044213,-0.004582
-0.002671,-0.00338
0.030174,-0.014376
0.025449,-0.014714
-0.071585,-0.11996
0.075922,0.034383
0.176433,0.029149
0.007767,0.00275
0.064695,-0.053211
0.015793,-0.00189
-0.002413,0.105186
-0.006045,0.008919
0.007638,0.070983
0.006912,0.074055
-0.035927,0.062969
0.008056,-0.019106
0.005538,0.010885
0.022188,0.062105
-0.005523,-0.006012
-0.003287,0.019795
0.004671,-0.001272
0.005399,0.01643
0.063709,0.017173
-0.02929,0.002005
0.002014,0.000558
0.036298,0.093567
-0.014419,0.01812
0.058094,-0.10271
-0.060343,-0.059946
-0.003904,-0.092784
-0.096638,0.075313
-0.105755,0.002523
-0.064554,0.001005
-0.010502,0.031547
-0.010286,-0.070937
0.017025,-0.034841
0.010176,0.002989
-0.011734,-0.018728
0.017565,-0.047386
0.014043,0.035315
-0.069653,0.093936
-0.019149,0.025485
-0.025794,0.0003
0.157058,-0.053327
-0.032985,-0.016817
-0.013682,0.041142
-0.013668,-0.028769
0.007595,0.00609
0.004272,-0.021431
0.000865,-0.004778
0.03842,-0.042852
-0.041177,-0.031979
-0.023672,-0.049546
-0.001502,0.018229
0.053124,0.026616
0.006564,0.008983
0.000181,0.074047
-0.064008,0.000384
0.03282,-0.028215
0.001141,-0.017628
-0.046417,0.016293
-0.000972,0.000563
-0.08415,0.004657
-0.078127,0.024281
-0.019465,0.01439
-0.003607,-0.007913
-0.013258,0.019371
0.046098,0.019928
-0.087718,-0.023802
0.017568,0.071801
-0.062049,0.030482
0.081027,0.004462
0.007192,0.006871
0.007847,-0.030266
-0.053546,-0.008924
-0.006341,0.018088
0.018417,0.006195
0.005998,-0.015349
-0.014243,3.6e-05
-0.008635,0.071366
0.063945,-0.128803
-0.044984,-0.056032
0.022297,-0.007249
-0.035945,0.034632
-0.004589,0.02384
-0.028614,0.006158
-0.01564,0.007048
-0.007662,-0.007582
0.015487,0.022188
-0.011507,-0.04405
-0.067342,0.097733
-0.0262,0.038069
0.000191,-0.050181
-0.040234,-0.040321
0.022596,-0.06556
-0.007244,-0.012913
0.046505,-0.017871
-0.013305,-0.071285
-0.033507,-0.026038
-0.029401,0.057492
0.081147,0.014622
-0.021452,-0.011233
-0.003856,-0.005387
0.03978,0.04747
0.034607,-0.000427
-0.034253,0.009567
-0.030548,0.003286
0.025214,-0.082082
0.053849,0.026579
-0.023622,0.002345
-0.011598,-0.039026
0.006372,0.031631
-0.010378,-0.104192
-0.085346,-0.091765
0.033464,-0.035394
0.019433,-0.004155
-3.9e-05,0.000352
-0.006768,0.026215
0.025332,-0.022574
-0.019921,0.022508
-0.019796,-0.031064
-0.026737,0.064302
-0.005941,0.071902
-0.000786,6e-06
-0.051451,0.133514
-0.020972,-0.000718
0.011897,-0.002527
0.051911,0.017062
-0.064586,0.002073
0.057915,-0.010827
-0.03556,-0.008346
-0.038599,0.035142
-0.000701,-0.004931
0.046283,-0.033369
-0.023465,-0.011093
0.064098,0.031918
-0.004391,-0.000117
-0.048292,0.003315
-0.050688,-0.108422
-0.087017,0.068463
-0.020971,0.072358
0.00375,-0.120174
-0.022194,-0.066954
-0.003885,-0.001137
-0.022081,-0.025702
-0.056801,0.015735
0.041808,0.032964
0.003945,0.003393
0.051317,0.083744
0.001765,-0.005523
-0.018044,0.029918
0.016715,0.063024
-0.007106,0.021969
0.024266,0.046754
-0.091896,0.011669
0.008303,0.053124
-0.025474,-0.062098
0.011102,-0.00233
0.002646,-0.012616
0.01389,0.076462
-0.035022,-0.020276
-0.054156,-0.050687
0.029437,-0.045642
0.071175,0.014307
0.00857,-0.002892
-0.002911,0.006882
-0.013074,-0.01834
-0.008972,0.056708
0.059933,-0.032694
-0.064865,-0.026763
0.009111,0.010747
-0.02688,-0.043696
0.014245,0.0023
0.029011,-0.017872
0.034459,-0.052583
-0.014861,-0.080442
0.017839,0.0225
-0.027388,-0.072156
-0.000875,-0.039995
-0.015064,0.002589
0.002924,-0.009481
-0.011071,-0.038097
0.033245,-0.074199
0.031998,-0.109101
-0.009544,0.064286
-0.045468,0.042862
0.061671,-0.007728
-0.045644,0.127746
0.005593,-0.021528
-0.052539,0.075902
0.002594,-0.000982
0.02031,0.065386
-0.082062,-0.02029
-0.024612,-0.028734
0.028563,0.025399
0.011199,0.02032
0.012512,0.002472
0.012844,-0.007782
-0.016926,-0.081366
0.060785,0.00198
-0.052597,-0.017219
-0.024255,0.01049
-0.028608,0.027411
0.005507,-0.001271
0.034478,-0.071896
-0.087999,-0.055429
0.083825,0.042138
-0.01942,0.008163
0.048136,-0.029195
0.049723,0.098794
0.052809,-0.02919
0.001072,-3.1e-05
0.122658,-0.051613
-0.02307,0.02257
-0.025976,-0.001514
-0.011772,0.001263
-0.016147,0.073183
0.005137,-0.000197
0.037043,-0.015055
-0.019084,-0.050806
0.026401,0.022591
-0.002587,0.056639
-0.003478,-0.008206
0.096306,0.043689
0.002439,-0.053258
0.084139,-0.063552
-0.011833,0.022522
0.00119,0.002142
0.013411,0.030875
0.000503,0.041007
-0.000618,0.009105
0.095892,-0.028491
0.000495,-0.001462
0.005102,0.007376
-0.009795,-0.026054
-0.004001,0.010731
0.105559,-0.071335
0.00058,0.001932
-0.036954,0.091685
-0.025088,0.086279
-0.004655,-0.004085
0.018017,0.025871
0.000697,0.048977
0.036539,0.011678
0.084732,-0.015707
-0.004081,-0.020293
5.8e-05,0.00363
-0.106098,-0.059962
0.006546,-0.002276
0.021325,0.009096
-0.062979,-0.025743
0.018848,0.009263
-0.020176,-0.027716
0.047783,0.042793
-0.00628,-0.02182
0.013046,0.000852
-0.024851,0.064305
-0.020007,0.005568
-0.098906,-0.037542
-0.004258,-0.025126
-0.031966,0.024491
0.080005,0.042884
-0.011699,-0.003422
0.018038,-0.000666
0.116299,-0.050689
0.057582,0.011636
-0.010219,0.006588
-0.100571,0.013777
0.10071,0.131329
-0.066925,0.060913
0.033134,-0.035454
0.013207,0.029363
0.044582,0.07203
0.012308,-0.017449
-0.031107,-0.064492
0.002368,0.01691
0.002197,0.012676
-8.4e-05,0.000268
0.032859,0.063014
-0.009064,0.018252
-0.000428,-0.027371
0.036628,-0.015196
-0.01296,-0.081908
-0.062174,0.034568
0.000799,-0.007897
-0.001937,-0.00684
0.063797,0.046903
-0.004906,-0.016232
-0.003448,-0.001089
-0.005969,-0.060469
0.002737,0.01312
0.015445,0.000378
-0.009545,0.037901
0.037384,-0.080887
0.020154,0.014244
0.014902,-0.044189


==> data/gs_cluster_2.txt <==
1.230067,1.119506
-1.356467,-1.031514
0.840818,-1.587504
-0.962727,-1.311718
-1.669539,-0.232735
-1.685163,-0.319449
0.223636,1.725453
-1.162361,1.074658
-1.435351,-0.898904
-0.519766,-1.493802
1.432952,1.010016
0.192928,1.748815
1.057,-1.293281
-1.545228,0.999162
0.623796,1.547647
-1.394509,-0.743829
1.330276,1.215488
-0.649686,-1.575947
-0.673391,1.532237
-1.003486,-1.410338
-0.039827,1.744571
-1.090807,1.22723
-0.263922,1.62918
-1.36255,0.82642
0.344105,-1.596429
-1.606782,-0.577466
-0.039815,1.677113
-0.485849,-1.691911
-0.157279,-1.755928
-0.022232,-1.618681
-1.592891,0.555509
0.367743,1.61927
-1.340963,0.967064
-0.57969,-1.677897
-0.481703,-1.73044
1.852184,0.061593
1.511148,0.973566
-1.677879,0.721364
1.568699,0.668103
1.679746,0.406123
-1.342248,1.193491
-1.675875,-0.222478
-0.373106,-1.516513
0.684549,-1.449331
-1.053508,-1.278228
-0.948537,-1.431906
0.563521,-1.599531
-1.392831,-1.005479
-1.696493,-0.16912
1.697844,0.391417
0.117431,1.737009
1.699734,-0.033997
0.307262,-1.628907
-1.505332,-0.904097
-1.687295,-0.188884
1.412212,0.898283
-0.381624,1.733161
-0.903905,1.275956
1.639546,-0.385048
0.612819,1.686368
1.493023,-0.705845
-1.398118,0.922993
1.374801,1.08682
1.630924,-0.563943
0.600125,-1.737055
0.642092,-1.532487
-1.459477,-0.742415
-1.41014,-0.591052
0.213767,-1.69495
-1.471137,0.389091
-1.634823,0.411872
1.259818,1.128648
1.412483,0.63834
-0.679387,-1.373952
0.204993,1.616977
-1.849937,-0.192527
1.722888,0.105387
1.379521,0.91251
-0.789696,-1.519013
1.521686,-0.699812
-1.592686,0.236325
-0.217389,1.805049
1.547777,-0.534075
-1.559746,0.009807
0.524674,1.603342
0.418044,1.501342
0.497201,1.625861
1.000854,1.492712
1.404323,1.113378
-0.853677,-1.411404
-1.289339,-1.119925
1.5564,0.423294
-1.630671,0.182184
1.637005,-0.150994
1.400297,-1.058272
1.632407,-0.160574
1.460605,-0.851374
-1.549726,-0.810159
1.62549,0.575404
-1.570955,-0.411442
-1.616107,-0.025136
0.803725,1.572519
1.656954,-0.246374
-0.606195,-1.50916
1.717791,0.12781
-0.8168,1.592257
-1.286676,-1.102819
0.144336,1.782286
-1.62269,0.295351
-1.656369,0.012801
0.412208,1.628038
0.997024,-1.296656
-0.31759,1.686178
-1.540186,-0.795677
0.234281,1.729152
0.154324,1.725716
-1.521919,0.690413
1.670175,-0.438372
1.011961,1.384559
-1.658998,0.004192
1.748697,-0.048777
-0.300066,-1.603656
0.368188,-1.631143
-1.625812,-0.7382
-1.358007,1.007637
0.654595,-1.544039
-1.629699,0.241984
-0.83394,1.417087
-0.994748,1.187752
-0.079463,1.638017
1.787842,0.223978
1.749071,-0.412755
0.507528,1.527903
0.754939,1.471097
0.309634,-1.606205
-1.777177,0.139937
-0.148207,-1.746455
-0.376738,1.612752
-1.167936,-1.27085
0.614952,-1.620731
-0.854944,1.397342
0.950739,-1.327769
1.555885,0.748258
-0.711008,1.591254
-0.433955,1.632267
-0.239609,1.78407
-1.639846,0.591564
-1.409577,-0.856737
1.622904,-0.357134
1.704842,0.249208
-0.224499,-1.597001
-0.475108,-1.484316
1.503648,0.827434
1.59131,0.674333
1.218467,-1.163223
-1.352463,1.02195
0.164397,-1.739566
0.968414,1.430276
-0.982519,-1.442468
0.027158,1.660082
-0.356698,1.635541
0.883507,-1.42127
1.60204,0.290726
-0.719582,1.407853
-1.76622,0.26662
-0.236709,1.669636
-1.698906,0.613514
0.743225,1.505997
-1.335024,-0.939326
-1.4973,-0.636628
-1.643433,-0.244016
-0.948053,1.354937
-1.672159,-0.425623
-1.083162,1.216484
-0.104667,1.69646
0.679231,-1.559391
0.956106,-1.352322
1.76306,0.092218
1.566815,-0.834781
1.671169,0.096
-1.527927,0.71389
1.74713,0.07929
-1.138296,1.157862
-1.378944,1.073063
0.878313,1.448956
-1.177121,1.128467
-0.134767,1.648757
0.157292,-1.717127
1.466869,-0.931493
-0.345974,1.562696
-0.076685,-1.724387
0.988303,-1.299518
0.690369,1.526623
-1.327056,-1.211029
-0.231175,1.651527
1.656155,0.202832
1.576299,0.508145
1.353081,1.012914
-0.20159,1.663355
0.17138,1.580609
0.955932,1.327684
-0.642414,1.576735
0.543757,-1.692951
0.437238,-1.641775
-0.867465,1.572089
1.461122,0.53683
0.284234,-1.748136
0.616136,1.62107
0.954056,-1.471695
1.138469,1.095809
0.193491,-1.689742
-1.704577,0.63847
-0.138026,-1.770716
0.225756,-1.701349
-1.763044,-0.235556
-0.706147,-1.536632
-0.630085,1.531782
1.725932,0.468503
1.521277,-0.631019
-1.091233,-1.294376
0.571927,1.713334
0.323483,1.576412
1.258143,1.080427
0.820764,1.436024
-0.292267,1.766202
1.781541,0.100064
1.657191,0.447691
-1.334751,-0.922036
-1.198549,1.254056
1.445634,0.935386
-1.408014,-1.299831
-1.130175,-1.132056
1.51924,0.599028
0.41582,-1.559714
1.210946,1.223603
0.455096,-1.841402
0.0726,-1.72419
0.571458,1.525796
-0.624437,-1.555688
1.390438,-1.028168
-1.638944,0.151787
-0.562641,-1.627896
0.637306,1.603051
-0.194165,-1.748896
-0.281393,1.753501
-1.473699,-0.525552
1.573176,0.726762
-0.146483,1.742333
-1.208039,1.334126
-1.232558,1.171467
0.723921,1.688412
0.279294,-1.693317
0.118368,1.677242
-1.55145,-0.38752
-1.230892,1.051404
-1.600151,-0.536285
-1.255482,-1.079661
1.375839,1.144968
-1.802111,-0.264576
1.20256,1.276962
1.207403,-1.230491
1.445804,1.033236
-1.581303,-0.756425
-1.591005,-0.260414
-0.511211,-1.618699
-1.38955,-1.091243
1.573347,0.750941
-1.677214,0.090659
1.39313,-1.155932
1.634068,0.655304
-1.651067,-0.630057
-1.137773,1.225903
-0.445298,-1.666082
1.597198,0.417085
1.485872,0.703629
1.802113,-0.455629
1.382211,0.966502
0.599544,1.499404
-1.677783,-0.278632
0.776834,1.621613
-0.008461,-1.671506
-1.105719,-1.313304
-1.003959,1.245696
1.27938,-1.159394
0.863678,1.499035
-0.921944,1.504202
0.968598,1.488296
-1.018764,1.359995
-0.701323,1.61634
-1.174748,1.224202
0.142223,-1.591583
-1.357566,-1.100466
-1.592663,-0.667274
1.62415,-0.812857
-0.045575,1.773464
-1.342311,1.013246
-0.265965,-1.773847
-1.679597,-0.186597
1.679628,-0.069566
0.30858,1.728726
1.127436,-1.439975
-0.635136,-1.595937
-0.262357,1.594341
1.492776,-0.749741
0.994012,1.457021
1.106612,1.310748
-1.111065,1.227492
0.627044,-1.553025
1.318359,0.858963
-0.176884,-1.783405
-0.282801,-1.687961
0.75945,-1.474317
-0.579593,-1.453074
-1.346463,-0.917917
-0.525883,1.604996
1.41727,0.761586
1.604091,0.588036
0.669807,-1.492406
-1.553995,0.899087
0.232592,1.578613
-0.970194,-1.385606
0.290332,-1.668566
-1.252212,1.139613
-1.66529,-0.42679
0.973695,1.332766
1.614363,0.530374
-0.189462,-1.629571
-1.444421,-0.983382
-1.70935,-0.050809
-1.383721,1.082791
1.199953,1.313566
1.662075,0.532098
-1.427548,1.048298
0.259816,-1.722617
1.201307,1.285321
-1.762032,0.134653
-0.998249,-1.415603
-0.161097,-1.784089
0.04267,1.808646
-0.780105,1.569571
1.589021,-0.820516
-1.557019,0.81141
-0.961155,1.352936
1.764237,0.270422
-0.606648,1.691065
1.689257,-0.104583
-1.601231,0.60839
0.713099,-1.561726
0.502806,1.537126
1.073494,-1.424828
1.415948,1.207362
1.574406,-0.780765
1.15735,-1.251977
-0.584304,-1.585213
1.290197,1.084911
0.434192,1.648411
-1.675455,-0.407873
-0.096873,1.779004
-1.685507,0.180442
-0.525826,-1.57627
1.599681,0.185651
1.587384,0.444804
0.803413,1.468381
-1.343068,-1.229286
1.601489,0.5549
-1.294876,1.089914
-0.235159,1.745762
1.064257,-1.218193
1.755479,0.211448
0.191823,1.613639
-1.26758,1.179871
-0.677741,1.553939
1.108844,-1.229847
-1.691128,-0.006915
-1.653714,0.446979
0.027748,1.693259
-1.636559,-0.305964
0.971159,1.46848
-0.937731,1.347172
0.153976,1.771966
1.557381,-0.214223
-1.195374,-1.207336
1.301328,-1.242542
1.590644,0.297903
-1.592591,-0.572683
1.388865,-1.047227
-0.970703,-1.466319
1.683095,-0.425324
-1.266092,-1.080635
0.100738,1.661274
1.061905,1.515977
-0.798776,1.468563
-1.650398,-0.448531
-1.678531,-0.446227
0.538507,-1.653639
-0.460161,-1.588967
-1.831816,-0.276054
1.851874,-0.284048
1.127943,1.457014
-0.673279,1.491243
-1.622041,-0.611059
-0.695929,1.538795
1.224153,-1.154805
1.154145,-1.082016
-1.402905,0.841137
1.591566,-0.703402
1.377786,-1.080833
0.305036,-1.649227
1.36864,1.086238
-1.379278,-1.170267
-0.174884,1.644436
0.187601,1.668747
-0.625799,-1.507539
-1.763423,0.261129
-1.612431,-0.023553
-1.146753,1.161847
0.994789,-1.331379
0.594022,1.595022
1.66635,0.342133
-0.21006,1.674752
-1.443968,0.87809
0.072852,-1.489786
1.722644,0.760102
1.080664,-1.19321
-1.661573,0.105136
0.035745,1.768645
-1.496343,1.018746
-1.263641,1.18106
-0.620548,1.487616
-1.351375,-0.903646
-1.765053,-0.282178
-1.59983,-0.208738
-1.631174,0.511821
1.681181,-0.043991
-1.598467,-0.188709
-1.654563,-0.627596
-1.676188,-0.170427
-0.430795,1.627668
-1.32755,0.989728
-1.770106,0.43855
-1.486512,0.78752
-1.675135,-0.179289
1.088216,1.353771
-0.27923,-1.608673
1.310465,1.128841
-0.51073,-1.450385
1.078473,1.22805
0.751763,1.56879
-1.424326,-0.90787
-1.587667,0.464689
-0.000851,1.64535
0.448475,-1.491532
-0.340439,-1.690658
-1.637737,0.538985
-1.063257,1.237914
0.431176,-1.633786
-1.760178,-0.129257
-1.228164,1.144539
0.203432,-1.765306
-0.889651,-1.392765
1.015988,1.400047
-0.393936,-1.620549
-1.449278,0.801715
-1.709195,0.600127
-1.21032,-1.232621
0.503585,1.649891
-1.219278,-1.182459
1.093088,-1.40171
-1.776343,-0.497984
0.12975,1.700292
-1.381538,-0.86296
1.502374,0.818637
-1.377055,-1.001839
-1.305256,-1.222111
-1.599515,-0.604965
1.002468,1.348458
-1.047017,-1.505321
-0.862587,-1.501222
0.868139,-1.40645
1.76313,0.561035
-1.513277,0.870015
-1.374507,-1.153034
-0.574149,-1.491422
0.718192,1.464131
-1.496541,0.431343
1.352866,0.896307
-0.504038,1.574992
1.594404,0.721912
-1.476125,0.725173
1.115809,1.258379
-0.575213,-1.585809
-1.7633,-0.275263
-0.55894,-1.578278
-0.213174,-1.664604
-1.22695,-1.28988
-0.636721,-1.569276
1.607949,-0.709156
-1.31386,-1.07095
-0.598397,1.34808
-1.010247,1.32196
1.112262,1.180169
-1.127212,-1.228789
-1.738988,0.08196
-0.459712,-1.726675
1.700876,-0.222935
-1.198705,-1.205665
1.307824,1.196439
1.597546,-0.010168
-1.419342,0.85098
-1.154426,-1.35172
1.712865,0.121789
0.438358,-1.698626
-0.581657,1.531373
1.696138,0.065374
-0.643006,-1.507572
-1.338545,-1.195016
1.699405,0.314422
-0.921606,1.494699
-0.846337,-1.597795
-0.998099,-1.297687
-1.58623,0.185262
-1.551314,-0.366953
-0.874195,1.475861
-0.075884,-1.627511
0.848855,-1.433161
-0.722927,1.656209
-1.683874,-0.386239
0.552097,-1.716214
1.210861,-1.027226
-0.351375,1.813476
1.763349,0.349867
0.926961,-1.412985
-1.468418,-0.70208
1.16067,-1.323317
0.016288,-1.683047
1.609247,0.324077
-1.412888,0.849182
-1.623883,0.50621
1.631123,-0.521762
1.338763,1.139508
0.376118,-1.68544
-1.451962,0.535407
1.598246,0.252466
0.626997,1.589787
1.499719,-0.780397
0.258027,-1.594528
1.112264,1.402634
1.485936,-0.609773
-0.788962,-1.590624
-1.725449,0.450326
-0.383194,-1.649792
1.54786,-0.700791
-0.645427,-1.545885
-1.64699,0.347816
1.531487,0.456856
-0.645308,1.558442
-1.452421,-0.769717
-0.79117,1.657462
0.596838,1.580857
-1.641392,0.636601
1.280744,1.167608
1.737131,0.167035
-1.183531,-1.153355
-0.999506,1.369935
-0.737862,1.607583
-0.370377,1.746028
0.058094,1.786038
-0.921602,1.477968
-1.645223,0.608157
-0.793045,-1.568501
1.391945,1.092747
0.744203,1.555631
-1.307769,-0.902294
-0.508848,-1.545087
-1.2291,-1.101783
-0.420272,-1.770082
-0.722757,-1.33189
0.059907,-1.659488
-1.745325,0.382128
1.570756,-0.867531
-1.566154,0.31638
-0.427784,-1.675541
-1.665561,0.367942
1.12443,-1.340298
-1.305621,-1.179684
-0.517924,-1.58097
-0.881462,-1.494338
-1.492744,0.4512
1.606157,0.309154
-1.659598,0.412338
0.816587,1.503251
1.117895,1.152041
1.397755,1.055412
-0.727799,1.409295
-1.017405,-1.390235
-1.312795,0.943549
-1.399981,0.846554
1.617257,-0.267706
-1.215175,1.087487
-1.520676,-0.978105
0.339483,-1.550115
-1.680674,-0.482868
0.146427,1.678914
1.520296,-0.70535
-1.435173,-0.722061
-1.661696,0.39443
-1.617105,-0.5832
1.59741,-0.45449
1.630191,0.762207
0.238133,-1.765073
-1.156816,1.101314
1.435404,0.917693
0.742006,-1.656285
-1.05056,-1.208864
1.724047,0.001997
-1.69842,-0.337901
-1.278347,1.057775
-0.70007,-1.525289
-0.633923,1.425475
-0.549103,1.538826
1.422132,-0.528887
-0.993381,1.476343
1.612995,1.013536
-1.409828,0.968547
1.169812,1.207998
-1.682039,-0.53353
1.570734,0.544709
-0.998642,1.218884
1.115778,-1.327415
-0.491378,-1.587375
-1.315985,1.030507
-1.296655,1.193865
-1.592284,-0.46389
0.617746,1.510849
-1.361536,1.206526
0.927358,1.351144
1.681689,-0.026883
1.500516,0.726301
1.677318,0.166083
-1.494116,0.627313
1.783124,-0.109737
-1.511849,0.883171
-1.657742,0.470021
-1.43551,0.723447
0.687974,1.457201
-1.611958,0.523245
-1.067534,1.370784
-1.577596,-0.840867
0.975342,-1.400755
-1.509884,0.947089
-1.50454,-0.449091
-1.677224,-0.765552
-0.492493,-1.690514
-0.639994,-1.631312
1.051587,1.305645
1.492816,-0.153725
0.301708,-1.644988
1.314052,-1.088255
1.347801,0.836997
1.666904,-0.423402
1.425761,0.761589
-0.614877,1.484452
1.543668,0.53149
-1.7668,0.350068
-1.583207,-0.126234
-1.51416,0.819872
1.664856,-0.420987
1.604444,0.36209
1.503859,-0.791848
-1.461743,-0.618495
1.536071,0.624058
1.618144,0.544036
1.732246,-0.104998
-0.368809,1.565832
1.357956,0.77468
-0.295112,1.669309
1.125824,1.23787
1.828357,0.163597
1.331928,1.123885
1.037926,1.450232
-1.623679,0.565579
-0.501953,-1.570834
-1.734711,0.164875
-0.863362,1.308102
1.552735,0.910421
1.036103,1.507207
-1.81939,0.046328
0.128249,1.690303
-1.55226,0.612497
-0.163182,-1.65533
-0.914815,1.344733
1.199825,1.071185
0.817748,1.435769
-0.041965,-1.734716
0.02491,-1.632811
-0.464224,-1.620951
-1.763883,0.284036
1.806838,0.134927
1.435572,-0.706385
1.683545,-0.412441
-0.757837,-1.68906
-1.130589,-1.322473
1.498933,-0.423418
1.110988,-1.371562
-0.863334,1.460501
-0.979237,-1.428191
-1.330772,1.084757
-0.15595,-1.577133
-1.460893,-0.910768
-0.644943,-1.637301
0.68201,1.447378
0.819607,-1.45408
1.721929,0.129657
-1.620687,0.572668
0.322851,1.659361
1.725541,0.258874
1.503559,0.980115
0.849859,-1.427618
1.550778,-0.498616
1.178326,1.106203
1.097515,-1.388763
1.434964,-1.043979
-1.689008,-0.744405
-0.559064,-1.573102
-0.03226,1.538973
-1.115402,-1.327447
1.492597,-0.787945
1.456151,-1.011263
0.209493,-1.66838
1.552854,0.778932
0.280226,-1.629435
1.619698,0.641974
1.627619,-0.466157
-1.772727,0.092289
1.501295,-0.722813
-1.669879,0.083405
1.054995,1.340377
-1.0256,-1.294066
1.444084,-0.883573
1.496045,0.737801
-1.531779,-0.73667
1.413646,-1.075177
0.947702,1.284846
-0.804795,-1.353173
-0.170424,1.644348
-1.387695,-0.70312
-1.767299,-0.171351
-1.537046,0.653047
0.96034,-1.431419
-1.529566,-0.394045
1.823494,0.037899
-1.652745,0.187024
-1.605768,-0.721923
-0.695154,-1.52262
-1.28249,0.924235
1.321551,0.846471
-1.68708,-0.37295
-1.638884,0.424755
0.173307,-1.664866
1.614468,0.407301
-1.298476,1.156944
1.432878,-1.090539
-1.146178,-1.230078
-1.157133,-1.276358
-0.159229,-1.721894
-0.327961,-1.704048
-1.397237,-0.923421
-1.646767,-0.428912
-0.557189,1.468113
-1.587819,0.523565
1.722545,-0.045103
0.401039,-1.657662
1.72905,0.476689
-0.886614,-1.550243
-1.582046,0.423513
0.932197,1.265479
-1.508083,-0.821021
1.064979,1.313853
-0.878338,-1.272243
1.657089,0.490494
-0.520982,-1.649017
1.646872,0.534621
-0.606666,1.610471
0.776976,1.42793
-1.440893,-0.927713
-1.669505,0.029967
0.524013,-1.641646
-1.631728,0.815822
0.68039,-1.671616
-0.7592,1.507888
1.647064,-0.251825
0.869424,-1.440478
0.457022,-1.646115
-0.82215,1.380191
1.267007,1.201017
-0.581426,-1.657185
-1.465531,-0.51112
1.702768,0.445176
1.420319,1.031484
0.280336,-1.596676
1.683972,0.165914
0.729772,1.536109
1.368581,0.858205
-1.366818,0.79423
0.605386,-1.604797
0.433432,1.533521
-1.039492,-1.253732
1.563345,-0.640784
-1.339144,-1.115483
-1.710327,0.001208
1.53663,-0.496102
-0.930036,1.317079
1.702452,0.048898
-1.703721,-0.327211
1.338756,0.918252
-1.734889,-0.442225
0.328651,1.681266
-0.264137,1.57613
0.599351,1.623638
1.567044,-0.313508
-1.724034,0.279584
1.727881,0.479886
-1.033091,-1.329451
-0.895735,1.530042
0.577772,-1.599975
-0.101048,-1.676154
1.563156,-0.798184
-1.801782,0.169617
1.3336,1.191682
-1.362416,-0.897474
-0.796321,1.539543
-0.82399,1.60011
0.30514,-1.657507
-0.132912,-1.723115
1.138857,-1.214497
-1.706096,0.314466
-1.721963,0.169241
1.506095,-0.733291
-1.604815,0.466342
-0.32507,-1.693739
-1.179297,-1.288222
1.180242,1.21351
-0.616333,-1.62215
1.021728,-1.376034
-1.67224,0.445311
1.327814,-1.149895
-1.371664,-1.045266
-1.225476,-1.03378
0.884742,1.607796
1.433216,0.865621
0.91507,-1.149966
-1.439359,-0.933628
0.872858,-1.434694
-0.157104,-1.804556
0.034831,1.656625
1.38557,-1.119766
-1.470571,-0.956379
1.7727,0.056574
1.762715,-0.220612
0.200584,-1.707925
1.585511,0.340003
0.500532,-1.608378
0.714789,-1.487555
-1.600763,-0.616249
1.675322,0.131035
1.028077,1.13287
-0.477191,1.612567
-1.662069,0.212271
-0.560703,1.562445
-0.026724,-1.567394
1.565869,0.242097
1.219718,-1.232057
-1.422021,0.961705
-1.593798,0.363668
-1.148435,-1.276579
1.316787,-1.042311
-0.881974,1.537138
-0.212701,1.701811
1.490126,-0.52492
0.391152,-1.620656
1.557833,0.868691
1.527008,0.547716
1.537783,-0.550121
1.203331,1.007854
-1.096464,1.234426
0.748673,1.475478
-1.678987,-0.650042
0.489857,1.674803
1.690654,-0.200085
-1.718472,0.23364
1.433403,-0.57642
0.403562,1.563368
-0.053534,-1.709198
-0.192061,1.754029
-0.719808,-1.535343
-0.971602,1.4253
-1.658454,0.14388
-0.423087,-1.640339
-0.715331,-1.47914
-1.223621,-1.162898
0.561335,-1.731169
1.544107,-0.601546
1.612727,0.705453
1.44623,0.797089
1.328764,-0.991855
1.445828,1.186407
-0.271537,1.651061
1.147237,-1.147335
-1.645363,-0.215084
1.627975,-0.315065
-1.684856,-0.448828
-1.640043,0.603756
-1.040603,-1.336059
1.194517,-1.243642
0.198929,1.784203
-1.417208,0.878397
-0.915133,1.387594
-1.374673,-0.913629
-0.570681,-1.645324
-0.545401,1.542763
1.15553,1.261196
-0.104205,1.655058
-1.809041,0.179689
1.604435,0.491591
-1.001495,1.323085
1.520735,-0.785334
-0.394166,-1.611114
1.002671,-1.594719
-0.590193,-1.572627
0.12641,1.660238
1.629184,0.430891
-0.113258,1.729555
0.673208,1.542289
-0.691249,1.545325
-0.911488,1.36234
0.919969,1.503322
-0.561062,1.670873
-1.66582,0.006103
1.002419,1.298767
1.715403,0.046296
-0.127265,-1.757458
-0.467004,-1.624622
-1.636147,0.270632
1.849145,-0.225464
-1.569532,-0.783974
1.477344,-0.978683
-1.549171,0.589775
1.291133,-0.935902
1.051853,1.262132
-1.370079,0.974141
0.903084,-1.405851
1.609036,0.579673
-1.045674,-1.285443
1.540157,-0.658858
-0.311816,1.758742
-1.612724,0.575378
-0.838195,-1.560662
0.596338,1.638604
-0.64736,1.427572
1.340073,-0.868894
-1.145123,1.36551
-1.235962,1.322314
-1.175778,1.208268
1.746037,-0.248233
1.264559,-1.275704
-1.652134,0.603963
1.717261,-0.079933
0.563927,-1.545834
1.540573,-0.290263
1.131077,1.3597
-1.486236,-0.906662
-1.702705,0.273926
1.161692,-1.276267
1.644741,-0.421248
0.067635,-1.759735
1.4926,-0.8902
-1.371709,0.81689
0.054754,-1.661246
1.126229,1.309073
-1.663147,-0.585429
1.699567,0.461885
-0.525771,1.492245
-1.568621,-0.612879
1.703516,0.02619
-0.145425,1.821885
-1.639096,0.285631
-0.998288,-1.445625
-1.65244,0.084312
-0.647617,-1.573071
-0.295304,1.709962
1.804641,-0.064285
-1.525364,-0.851927
-1.618797,-0.707466
-1.609135,0.244087
-0.60448,-1.654344
-1.564426,-0.800383
0.965146,-1.414808
-0.72954,1.558449
1.246753,-1.195835
-0.245797,1.713906


==> data/gs_cluster_3.txt <==
0.454385,0.572753
-0.224689,0.684185
0.786158,0.316747
0.60941,-0.378322
-0.49013,-0.496286
0.764106,-0.134396
0.661187,-0.254189
-0.281585,0.610962
-0.673586,0.390827
0.021895,-0.788872
-0.764018,0.128308
-0.188516,-0.690408
0.276469,-0.75633
0.702547,-0.144174
-0.72517,-0.272909
0.224803,0.744642
-0.505018,-0.665677
0.58892,0.386657
-0.121555,-0.754716
-0.363038,-0.698041
-0.616628,-0.465539
0.053378,-0.725012
-0.111996,-0.687671
0.497516,-0.533323
-0.377712,0.657733
0.69013,-0.287591
0.8705,-0.211434
-0.874641,0.116523
0.033644,0.722414
0.628094,-0.370781
-0.717602,-0.243573
-0.686058,-0.147254
-0.472616,0.576737
-0.809686,0.013853
0.656114,0.467983
0.397277,-0.628351
0.613423,-0.366269
-0.727528,-0.301484
0.138878,0.761077
0.716157,-0.311201
-0.637208,-0.345853
-0.367606,0.670015
-0.567632,0.534118
-0.394361,-0.57722
-0.296824,-0.684109
0.824146,-0.176035
-0.452827,-0.559395
0.209632,-0.721974
0.359129,0.646174
0.600768,-0.345683
-0.713313,-0.193392
0.719902,0.15534
0.468064,-0.673179
0.065223,-0.721984
-0.656198,0.40273
-0.191346,-0.69378
0.700546,0.040282
-0.552374,-0.504753
-0.353296,-0.61271
-0.709527,0.054252
0.742041,0.030847
-0.734805,-0.137387
-0.117544,0.750051
0.289365,-0.690509
-0.36196,-0.699842
0.506236,0.403052
0.632739,0.437688
-0.765575,-0.128445
0.296612,-0.682904
-0.558707,0.572557
-0.507039,0.33982
0.104204,0.681661
-0.318916,-0.724963
0.434173,-0.536946
0.047591,-0.789208
-0.73485,-0.252635
0.732586,0.269559
-0.751819,0.000669
-0.698926,0.308154
0.431034,-0.534841
0.607364,0.414786
0.179419,0.72555
0.536107,-0.584606
0.682823,0.205666
0.755036,0.380822
-0.64658,-0.272641
0.772367,0.161984
0.709872,-0.175296
-0.641575,-0.39059
-0.538627,0.400215
0.681226,0.357614
0.396396,-0.67364
-0.602756,0.504047
0.02547,-0.722378
0.529284,0.639391
-0.744186,-0.003707
0.790184,-0.128599
0.405965,-0.65163
-0.412217,0.644234
-0.499056,0.378624
0.116385,-0.780636
0.756573,-0.03527
-0.675401,0.039922
-0.767488,0.350327
-0.315819,-0.667823
-0.538003,-0.496485
0.221616,-0.711534
0.413195,0.601642
-0.165815,-0.675269
-0.280224,0.629271
0.621752,0.492059
-0.478661,0.579213
-0.095593,0.765733
-0.734195,0.244466
-0.696978,-0.249642
-0.459454,0.600743
0.595254,0.394037
-0.544106,0.47825
-0.190772,0.708753
0.620979,-0.44443
0.674274,-0.456952
0.358726,0.648489
-0.569007,0.52943
-0.781685,0.033793
0.647319,0.271791
-0.76708,0.07625
0.66374,0.348348
-0.556816,-0.557052
-0.630088,-0.421334
-0.260081,0.727302
0.678958,-0.226169
0.270116,-0.764159
-0.33706,0.617313
0.526576,-0.640539
0.768652,-0.12558
0.740607,-0.254716
0.212529,0.666205
0.852146,-0.16964
-0.188047,0.705676
-0.617792,-0.319092
0.032568,0.683689
-0.637186,0.507628
0.519504,0.451592
-0.694302,-0.204693
-0.263102,-0.575103
-0.691126,0.169962
-0.184022,-0.687362
-0.269128,-0.71679
0.321011,-0.693853
-0.700797,0.003068
-0.504297,-0.560097
-0.178386,-0.803658
0.215531,-0.860121
-0.811586,0.106494
-0.517727,0.372164
-0.266917,-0.695894
-0.733474,-0.20634
0.557893,-0.429937
-0.716673,-0.169232
0.087197,-0.728719
-0.387108,-0.590137
0.775956,0.221722
0.723916,-0.074823
0.011877,-0.704547
0.726222,-0.158899
-0.041327,0.751947
-0.683013,-0.045886
-0.660836,-0.337945
-0.644057,0.228322
-0.682934,-0.424963
-0.743731,-0.002177
0.60122,0.463633
-0.668722,0.389969
0.69299,-0.270974
0.458809,0.566644
0.214432,0.771766
-0.692903,0.074621
-0.24885,-0.715999
-0.302799,0.655094
0.627279,0.553618
0.411465,-0.572513
0.353514,0.592261
0.747344,-0.075857
0.417885,0.659724
-0.730229,-0.288317
-0.612684,0.416113
0.286707,0.656329
0.697022,0.129301
-0.581762,-0.507119
-0.622876,0.52301
-0.216868,-0.741861
0.299495,-0.774439
0.767946,0.318454
0.3127,0.747737
-0.327332,0.632716
0.494259,-0.577698
-0.696054,-0.12245
-0.534374,-0.449524
-0.593049,-0.360887
-0.613571,-0.55734
0.287923,-0.680093
-0.533783,-0.467529
0.660524,0.389245
-0.262105,0.722606
0.297798,0.665613
-0.604372,0.341018
0.470307,0.553239
-0.508304,-0.580235
-0.215327,-0.580107
-0.546065,-0.196257
-0.775993,0.050574
-0.746696,0.237435
0.703707,0.246435
0.49405,0.571404
0.321825,-0.740933
-0.736263,0.023278
-0.266235,-0.612031
-0.79638,0.056641
0.723142,0.413501
-0.200301,0.739661
-0.112053,0.711731
-0.716345,0.196834
-0.03554,-0.755472
0.520517,0.4486
0.576069,0.502792
-0.440931,0.488497
0.364329,-0.742378
-0.73814,-0.221273
0.823608,-0.052982
0.006818,-0.806454
-0.237609,0.768768
-0.435259,0.610488
0.244965,-0.549624
0.129839,-0.799226
0.063477,0.772178
-0.406721,0.555162
-0.178134,-0.707689
0.466533,0.558454
0.203162,0.726814
-0.453919,0.618082
-0.137227,0.693643
-0.210485,-0.70874
-0.180844,0.716795
0.844684,-0.077232
-0.367868,-0.772909
0.182851,-0.80166
0.741959,-0.415403
0.520689,0.533193
0.499892,-0.559328
0.392343,-0.730081
0.052154,-0.722199
-0.617144,-0.326391
-0.082477,0.698079
-0.51961,-0.579237
0.583747,-0.547312
-0.138179,0.770955
0.614042,-0.259621
-0.391975,0.742688
0.762178,0.011844
-0.080045,-0.664907
-0.701216,0.187343
0.654155,0.274969
-0.742914,-0.163242
0.190377,0.778981
-0.089648,0.766227
-0.626562,-0.333937
-0.644354,-0.284344
-0.310149,-0.687501
0.783259,0.245869
-0.775555,0.201302
0.55686,0.551548
0.707922,0.003007
0.745837,-0.201362
0.556113,0.60665
-0.477807,-0.657621
-0.127446,0.838046
-0.4231,-0.61912
0.656788,-0.453628
0.362461,0.617529
-0.24235,-0.737062
0.070256,0.702859
0.68535,0.004678
-0.765861,0.112404
-0.3307,-0.702575
0.717882,0.041937
0.661332,-0.049311
-0.673831,0.357784
-0.567026,0.512255
-0.094612,-0.778958
0.568981,-0.527694
0.496413,0.578491
0.447074,0.495354
0.787562,-0.034958
0.79694,0.042476
-0.397009,-0.546582
-0.540367,-0.561697
0.397983,0.557843
0.503496,-0.608914
0.69916,0.423555
-0.676021,-0.426482
-0.591114,0.527562
0.472337,0.569719
-0.135715,0.793271
-0.632676,-0.459714
-0.595861,-0.477947
0.38931,-0.551041
-0.397715,-0.613035
-0.805789,-0.04827
-0.010097,-0.745204
0.613804,-0.458374
0.696328,-0.203861
-0.750783,0.001969
-0.510367,-0.341851
0.723158,-0.059738
0.747656,-0.329556
-0.748405,-0.342914
-0.474435,0.535338
0.645252,-0.18987
0.098089,-0.76231
-0.057515,0.749754
0.806035,0.20602
-0.78205,-0.032502
-0.482495,-0.504646
-0.223531,-0.715557
0.593112,0.337949
-0.126091,0.723337
-0.263329,0.666231
0.26672,-0.698411
-0.677056,-0.157562
0.402627,-0.685452
-0.34457,-0.745037
-0.09812,-0.775069
0.43857,-0.632703
-0.69427,0.303116
-0.68612,0.206971
-0.037708,-0.721842
-0.047362,-0.80598
-0.241083,-0.766477
0.416502,0.692621
0.150695,-0.716627
-0.139362,-0.750148
0.150124,-0.75786
-0.09586,0.809283
0.681997,0.127241
0.262498,-0.699892
-0.180114,-0.746574
-0.707908,-0.37
-0.494886,0.597267
-0.70629,0.001731
-0.023477,0.73009
0.541461,0.408698
0.096602,0.707564
-0.844589,-0.046879
0.026603,0.776776
-0.717412,0.128627
0.698296,-0.322397
0.403429,-0.503657
-0.041844,-0.712661
-0.636015,0.352942
-0.147869,-0.782846
-0.105555,0.785567
-0.772639,-0.009909
0.643752,-0.455823
0.825897,-0.096889
0.767667,-0.227851
-0.155931,0.757592
0.404337,-0.596199
0.805109,0.040347
0.216801,0.676945
-0.525969,-0.511095
-0.683172,0.157552
0.101706,-0.710998
0.275221,0.770868
0.021445,0.700176
0.718669,0.028815
-0.438203,0.63255
0.447138,-0.708763
0.66435,0.006103
-0.438372,-0.665568
0.543623,0.415956
-0.741126,-0.140482
0.751487,0.296962
0.744592,-0.014228
0.641217,-0.345855
0.537583,-0.404752
-0.515214,0.531713
0.759487,-0.12247
0.508832,0.566406
0.343748,-0.730943
-0.715211,0.309591
0.734272,-0.16792
-0.313292,0.723864
0.227623,-0.688509
-0.278827,0.611807
-0.107265,0.772607
0.14309,-0.751723
-0.660713,-0.389111
-0.75727,0.164007
-0.519418,0.345826
0.189675,0.695675
-0.267811,0.698007
0.425111,0.648193
-0.307242,-0.723105
0.659712,0.170843
0.380247,-0.634519
0.00861,0.769259
-0.416246,0.531481
-0.047472,0.742132
0.798561,-0.046834
-0.725865,0.224798
-0.009056,-0.749997
0.267652,-0.759919
0.538779,0.649551
0.752532,-0.082759
0.525626,0.5648
-0.482893,-0.51616
-0.440184,-0.565169
0.280737,-0.674795
0.841201,0.115949
-0.742983,0.275792
0.571229,0.599115
-0.341806,0.60765
0.694808,0.190999
-0.677204,-0.339094
0.322295,-0.666499
-0.308625,-0.691775
0.352967,0.669762
-0.145718,0.767693
0.608083,-0.546894
0.020259,0.764738
-0.194669,0.668408
0.726431,0.292796
-0.143535,0.758236
0.580459,-0.514
-0.679657,-0.111214
0.190222,-0.657116
0.757712,-0.050522
-0.676428,-0.1943
-0.796698,0.076929
-0.549454,0.464041
0.313826,0.664916
0.620131,-0.476267
0.159466,-0.879773
-0.79185,-0.148128
0.093486,-0.88012
0.60612,0.441154
-0.408997,-0.617253
0.730363,-0.418056
0.737234,0.270185
0.426955,-0.615641
0.202875,-0.661071
0.465008,-0.682199
0.301964,0.602906
-0.226299,-0.662686
0.708634,-0.425238
0.722607,-0.247106
-0.663459,-0.280233
0.735435,-0.055527
0.520342,-0.478722
-0.750742,0.045166
0.635825,0.40495
-0.774115,-0.129841
0.779167,0.003346
0.500438,0.536208
-0.172039,-0.816209
-0.313544,0.629092
0.648313,0.08983
0.105564,-0.684118
0.473725,-0.683301
-0.457199,0.465368
0.683535,-0.261121
-0.244157,0.724016
0.534615,0.617668
0.221385,-0.822582
0.709451,-0.179013
0.711128,-0.141485
-0.287958,-0.77769
0.119161,0.701941
-0.652288,-0.407944
-0.297051,-0.730064
0.511187,0.526499
0.596775,-0.199315
-0.683262,0.553759
0.729972,0.150609
-0.692191,-0.518955
0.125057,0.676217
-0.710539,-0.310399
-0.021629,-0.739019
0.058784,0.77791
0.561063,-0.492641
0.620997,0.387159
0.515458,-0.445005
-0.704811,0.245624
0.717323,0.325484
-0.031448,0.751313
-0.566692,0.493707
-0.093038,-0.84685
-0.729266,0.031719
-0.526522,0.502513
-0.737241,0.09554
0.463438,-0.532031
0.358934,0.587021
0.692161,0.345633
-0.299434,0.649877
0.7417,-0.232458
-0.541587,0.538479
-0.073165,-0.643625
0.599332,0.396955
-0.586835,-0.393609
0.698936,0.137855
0.751481,-0.284273
0.463134,0.701243
0.610457,0.450937
-0.254452,-0.738598
-0.130229,-0.733604
-0.139916,0.69715
0.063461,0.809494
0.411982,-0.650493
0.407752,0.588701
-0.218398,0.759753
-0.379638,-0.615341
0.72082,0.117585
0.355312,0.654392
0.427847,-0.640151
-0.252255,0.656899
-0.416179,-0.665364
0.604515,0.389722
0.557534,-0.488473
-0.486233,0.521702
-0.744745,0.166185
0.111232,0.739607
0.010781,-0.767639
-0.391251,-0.68562
-0.747453,-0.199184
0.684562,-0.127445
0.38671,-0.602664
0.290016,-0.632695
0.522947,-0.579126
-0.78197,0.124737
0.625734,0.338669
0.603605,-0.422652
0.561349,-0.405397
0.224243,-0.68356
0.500337,0.471518
0.036898,-0.816336
0.864207,-0.152704
0.28256,-0.734336
0.785241,-0.057929
-0.753574,0.323892
0.37755,-0.646645
-0.041797,0.842817
0.630742,0.282466
-0.545052,0.461981
-0.127288,0.766205
-0.783649,0.210908
-0.491866,-0.480006
-0.697663,-0.09957
0.462618,0.621825
-0.643715,-0.396888
0.562703,-0.287032
-0.723105,-0.300499
-0.755007,-0.171922
-0.393986,0.588687
-0.772917,0.070198
-0.611223,-0.49897
0.469731,0.596642
-0.578121,-0.470093
0.566462,-0.471177
-0.37063,0.659433
0.731616,-0.397225
0.671413,-0.50721
-0.249236,0.719759
-0.127534,0.660732
0.614975,0.436366
0.570657,-0.616168
-0.797306,0.297786
0.341047,-0.660868
-0.489056,-0.635046
0.293625,0.714399
-0.047793,-0.839107
0.048423,-0.810842
-0.678145,-0.065263
0.393894,0.611909
0.529964,0.606097
0.450993,-0.610232
0.261012,0.694221
0.383153,-0.667542
-0.690935,0.193933
0.642918,-0.363876
0.317096,-0.637047
-0.732664,-0.023607
0.717237,0.139452
-0.503757,0.520054
0.503098,-0.532512
-0.626023,-0.380282
0.610219,-0.476462
-0.004795,-0.734631
-0.538704,0.465594
0.329717,0.541154
0.432119,-0.542082
-0.440326,-0.585538
-0.602022,0.384675
0.760092,0.096276
0.665087,0.037222
0.602433,-0.374317
0.694837,0.036986
-0.011482,0.764396
0.694659,-0.146023
-0.441129,-0.552326
-0.448915,0.628536
-0.008495,0.676397
0.344626,-0.68367
-0.637025,0.48047
-0.411229,-0.669699
0.386752,-0.5825
-0.620443,-0.507069
-0.229159,0.728959
0.759374,-0.055632
-0.491817,-0.599049
-0.174323,-0.698846
0.578243,-0.464013
0.075444,-0.773499
0.630718,-0.460141
-0.538213,-0.391207
-0.381803,-0.606079
-0.379412,-0.561322
0.746823,-0.011877
-0.612358,0.517868
0.715059,0.16134
0.253281,0.638719
-0.111675,-0.752443
0.176383,-0.791499
0.600978,-0.400052
0.39359,-0.575881
0.416573,-0.650628
0.595227,0.418908
0.517003,0.536493
0.068167,-0.837984
0.298303,0.667008
0.600397,0.377328
-0.459778,0.590568
0.167643,-0.687043
-0.365389,0.651804
0.470182,-0.636878
-0.780631,0.146187
0.658264,-0.240261
0.716962,0.34409
0.479369,-0.526835
-0.54841,0.504272
0.466533,-0.60742
0.497814,0.581868
-0.724059,-0.337408
0.589538,-0.391932
-0.162991,-0.743841
0.122902,-0.668403
0.335253,0.677046
-0.524269,-0.590906
0.052787,-0.749327
0.369638,0.658635
0.058948,-0.689738
0.592799,0.366047
-0.577687,0.401179
0.722213,-0.159872
0.237286,0.721249
-0.554653,0.568047
0.376518,-0.65314
0.262193,0.669299
0.005081,0.687095
-0.255484,-0.689512
-0.574255,0.515644
-0.675971,-0.421106
-0.247789,0.792984
-0.187921,0.716413
-0.35825,0.581856
0.606659,-0.515019
0.609512,-0.43479
-0.504425,0.615622
0.751193,-0.424071
-0.624967,0.434024
0.563471,0.60922
-0.072343,-0.72066
-0.490716,0.545513
-0.496967,-0.688924
-0.02814,0.773278
-0.882876,-0.195794
-0.41955,-0.679553
-0.470359,-0.678888
-0.657975,0.379282
-0.507956,0.475481
0.419341,0.601687
-0.243441,-0.678751
-0.378937,-0.611145
-0.38748,-0.632158
0.532349,0.620638
0.394563,-0.710786
0.590009,0.538459
0.585357,0.509642
0.239283,0.732511
-0.058456,0.714408
-0.214905,-0.713474
-0.226792,0.774243
0.200793,0.737506
0.683118,-0.305219
-0.356083,-0.663756
0.656878,-0.43516
0.406231,0.552855
0.565544,0.359317
0.59843,0.442243
-0.028414,0.767149
-0.256243,0.861309
-0.755647,0.172513
0.744711,0.188441
-0.192583,0.739115
-0.051004,-0.707118
0.620968,0.422
0.439273,-0.588911
-0.400099,-0.660846
-0.731463,0.301827
-0.552368,-0.530638
0.291644,-0.674365
0.264493,0.589432
-0.112785,0.816999
-0.60474,0.528337
-0.402282,-0.545338
0.234866,-0.773646
0.746605,0.288281
0.727676,-0.275138
-0.668115,-0.42843
0.237454,-0.696905
-0.525195,0.494741
-0.520071,0.640047
0.403251,-0.648528
0.815185,-0.137292
0.63141,0.542284
-0.668146,0.416494
-0.298918,0.699936
-0.200674,-0.683794
-0.596625,-0.311824
-0.755948,-0.327197
-0.389657,0.628741
-0.735349,-0.1075
-0.383811,-0.619429
0.006326,0.707469
-0.608608,0.537399
0.324485,-0.518239
0.656249,0.234245
-0.49893,-0.630024
0.496347,-0.666541
0.546751,-0.586532
0.044406,0.77509
0.769982,-0.146155
-0.47278,-0.596376
-0.619993,0.431232
0.254877,-0.76378
-0.74248,0.251092
0.519536,0.479993
-0.736624,0.012158
-0.622797,0.38252
-0.722633,-0.271147
-0.594928,-0.456722
-0.53504,-0.496561
0.215878,0.776665
-0.376629,-0.700377
0.693068,0.24596
0.116595,0.678579
-0.56071,-0.52494
-0.696271,0.118664
0.515685,0.449043
0.044366,-0.756769
0.382474,-0.696921
0.715905,-0.1627
-0.239736,-0.772295
0.732737,0.21677
-0.15994,-0.756889
-0.142868,-0.790957
0.30318,0.732506
0.639929,-0.300066
0.153861,-0.769206
-0.163728,-0.773174
0.700728,-0.348065
0.353635,-0.577355
-0.670673,0.215566
-0.422068,-0.651032
-0.742671,0.005466
-0.845967,-0.163385
0.415765,-0.666041
-0.63379,0.06823
0.328608,0.667611
-0.657663,-0.353813
-0.550244,0.470518
-0.640633,-0.468814
-0.531731,0.470791
0.816388,-0.105737
-0.104474,0.69951
0.783026,-0.182307
0.494942,0.549956
-0.618183,0.377513
-0.202987,0.639557
-0.240224,-0.763656
0.633621,-0.271775
-0.518758,-0.570708
-0.20597,0.790245
-0.385441,0.564916
-0.367305,-0.50613
0.650102,-0.174224
-0.328625,0.672075
0.535666,0.474682
-0.718704,-0.341723
-0.337143,-0.588129
0.429725,-0.66425
-0.179548,0.781811
-0.668703,-0.096157
0.78552,0.125791
0.250449,0.769198
0.000897,-0.771814
-0.002766,0.78482
0.391287,-0.621895
0.016055,-0.71088
0.743518,0.153032
0.492171,-0.537247
-0.053068,-0.802647
-0.637803,-0.258433
0.059887,0.766817
-0.155226,0.644089
-0.406517,-0.682418
0.701163,-0.1956
0.717334,-0.109816
0.805845,0.065792
-0.005786,0.686671
0.472801,-0.502733
0.39319,-0.715387
-0.425092,-0.567151
0.021976,-0.684543
0.119449,-0.720533
0.722851,-0.164967
-0.320294,-0.711264
0.299962,0.717488
-0.575809,0.560118
-0.653308,0.314938
-0.640036,-0.373033
-0.022433,0.711519
0.461047,0.676632
0.422553,0.611
0.696535,-0.31512
-0.537858,-0.477854
-0.628818,-0.308923
-0.476911,0.590815
0.132694,0.694704
0.324521,0.735541
-0.669057,0.390413
-0.758604,-0.179787
0.175576,0.749004
-0.35799,0.63331
0.012964,-0.776828
-0.827699,-0.160583
0.742779,-0.088466
0.722411,0.040001
0.579838,-0.396745
-0.497508,-0.431447
-0.272586,-0.604231
-0.368162,0.770575
-0.51956,0.452996
-0.704332,-0.181962
0.375457,-0.771192
-0.542697,0.542984
0.672306,0.190074
0.619002,-0.460024
0.763875,-0.257722
0.401689,0.703156
0.732367,0.033756
0.649522,0.283362
0.445828,-0.506008
-0.710402,0.366424
-0.230478,-0.753268
0.752893,-0.113319
0.630731,-0.250866
-0.015266,-0.781371
-0.39078,0.693026
0.710865,0.435747
-0.728379,-0.278291
-0.673161,-0.342792
-0.60114,0.509953
-0.506905,-0.541278
-0.349364,-0.667918
-0.689394,-0.153345
0.026065,-0.695646
-0.63903,-0.381224
0.658016,-0.319555
0.596965,0.469914
0.606644,0.366556
0.067427,-0.700422
-0.409168,-0.651268
-0.713878,0.117727
-0.576478,0.470879
0.184679,-0.600516
0.440906,0.561645
-0.364542,-0.741633
-0.091235,-0.698352
-0.566215,0.579676
-0.6869,-0.247639
0.584323,0.571506
-0.73173,-0.173982
0.682323,-0.236108
0.680704,-0.471752
-0.382892,0.572247
-0.785138,-0.062053
0.407256,0.65032
0.289008,0.792212
0.326081,0.708589
0.390759,-0.528089
0.733933,-0.332106
-0.711888,-0.229649
-0.194732,0.745722
-0.116009,-0.750423
-0.734872,0.059274
-0.432524,-0.640526
0.543175,0.394875
-0.279608,0.616308
-0.683947,0.219163
-0.622921,-0.364023
-0.660949,-0.288744
-0.704714,0.340814
0.750504,0.022792
-0.050219,-0.783768
-0.703662,0.298619
-0.077666,-0.723178
0.506851,-0.488796
-0.259868,0.715152
-0.739927,-0.24904
0.442245,-0.679816
0.498402,-0.612477
-0.066275,0.795162
0.579993,-0.502744
0.753955,0.088661
-0.813938,-0.036736
-0.631308,0.428257
-0.677615,-0.430245
-0.688338,-0.192822
0.664916,-0.005314
-0.508891,0.571273
0.127082,0.750591
-0.170566,0.647412
-0.682692,0.153946
-0.746644,-0.010168
-0.418452,-0.684573
-0.509782,-0.443974
0.351039,0.600821
0.320898,0.672543
0.644411,-0.215164
-0.056513,-0.637126
-0.723901,0.075303
-0.774902,0.06029
0.682947,0.284703
0.204104,0.732929
0.597125,-0.391025
-0.761118,0.222976
0.760369,0.228375
-0.213412,-0.713378
-0.788369,-0.106511
-0.055719,0.664409
-0.7533,-0.215522
-0.539868,0.610063
-0.445625,-0.641199
-0.497803,0.489559
0.587445,-0.387242
0.502295,-0.550488
-0.68003,0.056265
-0.757586,-0.008745
0.488311,0.582537
-0.47605,-0.60174
0.183969,0.745961
-0.161925,-0.777052
0.56036,0.515258
-0.156186,-0.825962
-0.711086,0.082955
0.399315,0.640247
0.382483,-0.662176
-0.673331,-0.335053
0.392224,0.627847
-0.664761,-0.324469
0.702659,0.257531
0.754713,-0.202708
-0.601291,-0.433166
-0.141914,-0.73261
-0.392577,-0.633858
-0.731784,0.241827
0.769758,-0.034964
0.351862,-0.636586
-0.625093,-0.459209
0.274321,0.601338
-0.399335,-0.626193
-0.456389,0.69316
-0.689032,0.207385
-0.549374,0.481512
0.604839,0.491281
-0.844351,-0.023134
-0.668389,0.368572
-0.759354,0.116023
-0.627139,-0.551137
-0.771082,-0.016132


==> data/isolet1.csv <==
0,0,0,0,0
0.0615467038243154,0.38102404564514,0.239884500044524,0.0913723950884668,0.243993544748416
0.123093407648631,0.555250635884625,0.431367557289384,0.103986672610607,0.434526877136462
0.184640111472946,0.585661109850752,0.533635083626724,0.132428687388114,0.511713505844815
0.246186815297262,0.593829424872819,0.566570437615109,0.174274876516222,0.552133751805654
0.307733519121577,0.596487792047179,0.586774623625688,0.241094253662048,0.573372326973023
0.369280222945893,0.596790701104737,0.601109794137066,0.300094004662955,0.58128899391585


==> data/orl.csv <==
0,0,0,0,0
0.00125524883099532,0.0119473945669882,0.0139840864927576,0.0135556070860429,0.0135973083603347
0.00251049766199065,0.0238947891339764,0.0279681729855151,0.0271112141720857,0.0271946167206695
0.00376574649298597,0.0358421837009645,0.0419522594782726,0.0406668212581286,0.0407919250810042
0.0050209953239813,0.0477895782679527,0.0559363459710302,0.0542224283441714,0.054389233441339
0.00627624415497662,0.0597369728349409,0.0699204324637877,0.0677780354302143,0.0679865418016737
0.00753149298597194,0.071684367401929,0.0839045189565453,0.0813336425162571,0.0815838501620085
0.00878674181696727,0.0836317619689172,0.0978886054493029,0.0948892496023,0.0951811585223432
0.0100419906479626,0.0955791565359054,0.11187269194206,0.108444856688343,0.108778466882678
0.0112972394789579,0.107526551102894,0.125856778434818,0.122000463774386,0.122375775243013
0.0125524883099532,0.119473945669882,0.139840864927575,0.135556070860429,0.135973083603347
0.0138077371409486,0.13142134023687,0.153824951420333,0.149111677946471,0.149570391963682
0.0150629859719439,0.143368734803858,0.173065601495291,0.159242193956835,0.176832010470003
0.0163182348029392,0.155316129370846,0.2043935993953,0.160104240621832,0.390806843281994
0.0175734836339345,0.176210294868033,0.237011648324278,0.161721242168799,0.489427757193127
0.0188287324649299,0.211186741362348,0.269629697253256,0.161807497630945,0.568258966652619
0.0200839812959252,0.24660240065888,0.302247746182234,0.162203742704257,0.613681969715344
0.0213392301269205,0.28257961570559,0.334865795111211,0.162055055008798,0.642116190174798
0.0225944789579158,0.3185568307523,0.367483844040189,0.161436074559909,0.66541020106692
0.0238497277889112,0.35453404579901,0.400101892969167,0.160180551309747,0.682894183376159
0.0251049766199065,0.390511260845721,0.432719941898145,0.162674888151374,0.698718402347632
0.0263602254509018,0.426488475892431,0.465337990827122,0.164757133281939,0.707934888397668
0.0276154742818971,0.459740438409292,0.49725227333402,0.16941601101547,0.716406421478326
0.0288707231128924,0.485352395947072,0.518353717774616,0.171332017903841,0.72091980418384
0.0301259719438878,0.508321982056129,0.527879035909777,0.174990105345445,0.72538026645984
0.0313812207748831,0.530264816091294,0.535141563774031,0.179303025569264,0.730267563342611
0.0326364696058784,0.552207650126459,0.54238502896478,0.186478781651418,0.732561786490161
0.0338917184368737,0.572472186675635,0.549628494155528,0.195806887544744,0.738561530745667
0.0351469672678691,0.591125215229443,0.556871959346277,0.209896126083837,0.739535099632585
0.0364022160988644,0.608323352700635,0.564115424537025,0.226498019861625,0.74240942601504
0.0376574649298597,0.62437079921327,0.571358889727774,0.251623866539333,0.74535571663622
0.038912713760855,0.640358403264846,0.578602354918523,0.280535096838622,0.743404132501214
0.0401679625918504,0.653720345574102,0.585845820109271,0.318970594578692,0.743875924532338
0.0414232114228457,0.665809410296847,0.59308928530002,0.356884096881603,0.744026709379494
0.042678460253841,0.676411319641859,0.600332750490769,0.396414130372383,0.743842042425826
0.0439337090848363,0.685585875301447,0.607576215681517,0.432292250138658,0.74464667987247
0.0451889579158317,0.693601721566038,0.614819680872266,0.462139343484761,0.744299100156733
0.046444206746827,0.701056001318557,0.622063146063014,0.488598343044297,0.744522510593706
0.0476994555778223,0.707755926216617,0.629137550586327,0.509503613144392,0.745932356090304
0.0489547044088176,0.713540274081067,0.634575232159394,0.530333900052588,0.74675
0.050209953239813,0.717705192383581,0.639714507107974,0.547797282536231,0.748096548318109
0.0514652020708083,0.722491292140845,0.64456046207628,0.563298009991188,0.74975
0.0527204509018036,0.725688039383174,0.649309255001617,0.573538719302061,0.750387914813079
0.0539756997327989,0.728041688379286,0.654058047926953,0.5876107444078,0.751426187582047
0.0552309485637943,0.729789190056246,0.65880684085229,0.599935088460606,0.75175
0.0564861973947896,0.731320451859688,0.663555633777626,0.610620711033295,0.751826667976647
0.0577414462257849,0.731705784797171,0.668304426702963,0.617073926367101,0.752596970572371
0.0589966950567802,0.731311447495549,0.673053219628299,0.622839470439148,0.75157549758181
0.0602519438877755,0.731482809565693,0.677802012553636,0.626565784620046,0.753214022937247
0.0615071927187709,0.732848731819154,0.682550805478972,0.634521957867185,0.75400619764737
0.0627624415497662,0.734524968684099,0.687299598404309,0.637169236790581,0.754708394072313
0.0640176903807615,0.735973827975031,0.691721062754405,0.641060201195914,0.75486226854748
0.0652729392117569,0.737511884436177,0.695805102230539,0.645180656165708,0.75575
0.0665281880427522,0.738804938955866,0.698790485427001,0.649998815507441,0.755848345633122
0.0677834368737475,0.739835721284243,0.70139434097865,0.654403731760053,0.756502432647921
0.0690386857047428,0.740965339229695,0.70374664976153,0.656913412566647,0.756950117211194
0.0702939345357381,0.742479048537077,0.70612684247804,0.660318244015887,0.75795759784713
0.0715491833667335,0.74406350260868,0.70850703519455,0.663807275031867,0.758799970546133
0.0728044321977288,0.745430560774033,0.710887227911061,0.664303967318943,0.758822946993862
0.0740596810287241,0.74700161576688,0.713130439174164,0.667197725285006,0.758831827729492
0.0753149298597194,0.748989822792766,0.714706135624717,0.670596053757461,0.758996732949706
0.0765701786907148,0.750941454723216,0.716044164134456,0.674375575043653,0.75925
0.0778254275217101,0.752592765106956,0.717259019446453,0.677001811856747,0.7595
0.0790806763527054,0.752701862822387,0.718426904729955,0.680718170021309,0.76
0.0803359251837007,0.752507280222604,0.719378674585097,0.685401139989327,0.76025
0.0815911740146961,0.753055897244739,0.720330444440239,0.687289593025269,0.760596407109294
0.0828464228456914,0.754315530034468,0.72130936748164,0.689015538992831,0.760754463052194
0.0841016716766867,0.755987094769482,0.722607598564552,0.691827029958468,0.76125
0.085356920507682,0.757375759534483,0.723997132613296,0.692222044130822,0.762
0.0866121693386773,0.757996086653692,0.725430682666479,0.693761213738012,0.762042455836391
0.0878674181696727,0.758059515511875,0.726864671692774,0.694943205350814,0.762
0.089122667000668,0.758418285592927,0.728197044241857,0.697454947721593,0.76175
0.0903779158316633,0.758917521274457,0.729350467130902,0.698935064593679,0.76175
0.0916331646626586,0.759978533461902,0.730446439422944,0.699874269363968,0.7615
0.092888413493654,0.760924584982924,0.731243345750093,0.700656846055099,0.7615
0.0941436623246493,0.76168901385702,0.731809184097538,0.701870836939865,0.76175
0.0953989111556446,0.762329236124528,0.732479735305057,0.703375707756453,0.76177123596487
0.0966541599866399,0.762694125282567,0.733398462163745,0.703835851607949,0.76175
0.0979094088176353,0.763038456556827,0.734352161898622,0.70436317730426,0.76175
0.0991646576486306,0.763590752854595,0.735239715703157,0.706279146052314,0.761616366758321
0.100419906479626,0.763980599715594,0.736647188924923,0.706996762694371,0.761529318927345
0.101675155310621,0.764391295009137,0.737677506929098,0.709052449892595,0.76125
0.102930404141617,0.764697146625889,0.738578700324977,0.710986092602507,0.761454400602447
0.104185652972612,0.764747195594379,0.739466127847472,0.711498824172191,0.76125
0.105440901803607,0.765135867579042,0.740484004476663,0.712189450526404,0.76125
0.106696150634603,0.765317071849007,0.741176926035497,0.713126989159466,0.76175
0.107951399465598,0.765299307686015,0.741708900187906,0.714014585127229,0.761886719327
0.109206648296593,0.765483104756729,0.742235564743876,0.714085521583136,0.76125
0.110461897127589,0.765723604442244,0.742617286308885,0.714875644446811,0.76125
0.111717145958584,0.765646405668429,0.742909044722919,0.715550937121593,0.761884554306975
0.112972394789579,0.76613970320441,0.743220006927512,0.715812328015075,0.76181519014375
0.114227643620574,0.767094101040055,0.7436674729039,0.716518465781056,0.761792199044564
0.11548289245157,0.767817406399218,0.744148968484101,0.71675,0.762124319618081
0.116738141282565,0.767949927601264,0.74455660578203,0.717180684056152,0.762
0.11799339011356,0.768598504970063,0.745125065655517,0.717695578760523,0.762295459376347
0.119248638944556,0.769082710946743,0.745828582252076,0.718091934810302,0.762050486427847
0.120503887775551,0.769428853316621,0.746323827681301,0.719651848287291,0.762060319719348
0.121759136606546,0.769460727842175,0.746745376268463,0.72025809894025,0.762352509239821
0.123014385437542,0.769193906104174,0.747125293960966,0.721,0.762760740859281
0.124269634268537,0.768595224165728,0.747367915024324,0.721345986726736,0.764038174929601
0.125524883099532,0.76812565706716,0.747634126623659,0.72275,0.765
0.126780131930528,0.768352656806795,0.748035084950701,0.723626509275072,0.765
0.128035380761523,0.768461041178318,0.748505394748389,0.725224222753418,0.765680813126345
0.129290629592518,0.768489453386572,0.74919003976433,0.726675360136234,0.7655
0.130545878423514,0.768619037096621,0.749954472536789,0.727111602987051,0.765420575997616
0.131801127254509,0.768487121799599,0.750685784054192,0.728245525042998,0.7655
0.133056376085504,0.768704838019666,0.751417905120771,0.72875,0.76525
0.1343116249165,0.768449462481838,0.75206845041562,0.729,0.7655
0.135566873747495,0.768044527040028,0.752447218920461,0.729,0.7655
0.13682212257849,0.768,0.752997875909549,0.730123833476573,0.76575
0.138077371409486,0.767875514709739,0.753625562343138,0.73075,0.765999158082421
0.139332620240481,0.767745883048539,0.75423987624935,0.731262007896799,0.7665
0.140587869071476,0.76770217304806,0.754804253839438,0.73175,0.7665
0.141843117902472,0.767671589092399,0.75518135523985,0.73175,0.76675
0.143098366733467,0.767650241296997,0.755473010861815,0.73225,0.76675
0.144353615564462,0.76725535717475,0.75551334166313,0.732,0.76675
0.145608864395458,0.767,0.755487101989884,0.732512357886266,0.76675
0.146864113226453,0.767,0.755332749473674,0.73275,0.76675
0.148119362057448,0.767082567910431,0.755444307515121,0.73275,0.76675
0.149374610888444,0.76706696321729,0.7556963877587,0.73275,0.76675
0.150629859719439,0.766966614408082,0.755985122651263,0.73275,0.76675
0.151885108550434,0.767044132963432,0.756269584649324,0.73275,0.76675
0.15314035738143,0.767046798827823,0.75644005156483,0.73275,0.76675
0.154395606212425,0.767320823397492,0.756607253869643,0.73275,0.76675
0.15565085504342,0.767384573542781,0.756805639836898,0.73275,0.76675
0.156906103874415,0.76725,0.757021697389778,0.73275,0.76675
0.158161352705411,0.767186762570535,0.757253552364499,0.73275,0.76675
0.159416601536406,0.767648505526306,0.7576323398377,0.73275,0.76675
0.160671850367401,0.768508865833746,0.758268787691453,0.73275,0.76675
0.161927099198397,0.769158811967351,0.758927698452189,0.73275,0.76675
0.163182348029392,0.769137535193603,0.759350421328655,0.73275,0.76675
0.164437596860387,0.769239645795301,0.759641046499552,0.73275,0.76675
0.165692845691383,0.769352781236194,0.759969998794212,0.73275,0.76675
0.166948094522378,0.769445461020369,0.76035658354116,0.73275,0.76675
0.168203343353373,0.769275985415845,0.760837821610781,0.73275,0.76675
0.169458592184369,0.769065393077504,0.76141846139858,0.73275,0.76675
0.170713841015364,0.769569124165657,0.761885934856572,0.73275,0.76675
0.171969089846359,0.769534868327649,0.762259829667031,0.73275,0.76675
0.173224338677355,0.769560664911273,0.762436510427161,0.73275,0.76675
0.17447958750835,0.769575228607734,0.762568573884571,0.73275,0.76675
0.175734836339345,0.769729972275281,0.762776643912462,0.73275,0.76675
0.176990085170341,0.769858778395272,0.763078169644243,0.73275,0.76675
0.178245334001336,0.77,0.763505922862915,0.73275,0.76675
0.179500582832331,0.77,0.763877898535133,0.73275,0.76675
0.180755831663327,0.77,0.763851333818615,0.73275,0.76675
0.182011080494322,0.770084924342714,0.763800464993205,0.73275,0.76675
0.183266329325317,0.770065447438378,0.763743730648612,0.73275,0.76675
0.184521578156313,0.769894775418774,0.763739603632722,0.73275,0.76675
0.185776826987308,0.769685552780757,0.763739131073298,0.73275,0.76675
0.187032075818303,0.76951870904699,0.763677216181823,0.73275,0.76675
0.188287324649299,0.769644754798047,0.763615301290347,0.73275,0.76675
0.189542573480294,0.769711211599737,0.763574604672522,0.73275,0.76675
0.190797822311289,0.769692385051269,0.763639740331121,0.73275,0.76675
0.192053071142285,0.769543007659716,0.763712642914496,0.73275,0.76675
0.19330831997328,0.769361334962356,0.763840979870388,0.73275,0.76675
0.194563568804275,0.76925,0.76402244853268,0.73275,0.76675
0.195818817635271,0.76925,0.764190418904391,0.73275,0.76675
0.197074066466266,0.76925,0.764162609011094,0.73275,0.76675
0.198329315297261,0.76925,0.764060443917305,0.73275,0.76675
0.199584564128257,0.769604279685344,0.764086601050762,0.73275,0.76675


==> data/pgncg_res.csv <==
    0.7916    0.0294
    0.8637    0.0294
    0.8637    0.0588
    0.9049    0.0588
    0.9049    0.0882
    1.0075    0.0882
    1.0075    0.1176
    1.0379    0.1176
    1.0379    0.1471
    1.0486    0.1471
    1.0486    0.1765
    1.0667    0.1765
    1.0667    0.2059
    1.1155    0.2059
    1.1155    0.2353
    1.1335    0.2353
    1.1335    0.2647
    1.1748    0.2647
    1.1748    0.2941
    1.2556    0.2941
    1.2556    0.3235
    1.3300    0.3235
    1.3300    0.3529
    1.3329    0.3529
    1.3329    0.3824
    1.4065    0.3824
    1.4065    0.4118
    1.4086    0.4118
    1.4086    0.4412
    1.4726    0.4412
    1.4726    0.4706
    1.5649    0.4706
    1.5649    0.5000
    1.6281    0.5000
    1.6281    0.5294
    1.6320    0.5294
    1.6320    0.5588
    1.6554    0.5588
    1.6554    0.5882
    1.7184    0.5882
    1.7184    0.6176
    1.7231    0.6176
    1.7231    0.6471
    1.9521    0.6471
    1.9521    0.6765
    1.9606    0.6765
    1.9606    0.7059
    1.9780    0.7059
    1.9780    0.7353
    1.9918    0.7353
    1.9918    0.7647
    2.0183    0.7647
    2.0183    0.7941
    2.0336    0.7941
    2.0336    0.8235
    2.0565    0.8235
    2.0565    0.8529
    2.1056    0.8529
    2.1056    0.8824
    2.1098    0.8824
    2.1098    0.9118
    2.1550    0.9118
    2.1550    0.9412
    2.3554    0.9412
    2.3554    0.9706
    3.1470    0.9706
    3.1470    1.0000
    3.3044    1.0000



==> data/pgncg_time.csv <==
    0.9010    0.0294
    0.9418    0.0294
    0.9418    0.0588
    0.9640    0.0588
    0.9640    0.0882
    0.9648    0.0882
    0.9648    0.1176
    0.9725    0.1176
    0.9725    0.1471
    0.9849    0.1471
    0.9849    0.1765
    0.9898    0.1765
    0.9898    0.2059
    1.0034    0.2059
    1.0034    0.2353
    1.0054    0.2353
    1.0054    0.2647
    1.0218    0.2647
    1.0218    0.2941
    1.0239    0.2941
    1.0239    0.3235
    1.0530    0.3235
    1.0530    0.3529
    1.0648    0.3529
    1.0648    0.3824
    1.0893    0.3824
    1.0893    0.4118
    1.1021    0.4118
    1.1021    0.4412
    1.1119    0.4412
    1.1119    0.4706
    1.1134    0.4706
    1.1134    0.5000
    1.1341    0.5000
    1.1341    0.5294
    1.1573    0.5294
    1.1573    0.5588
    1.1766    0.5588
    1.1766    0.5882
    1.2119    0.5882
    1.2119    0.6176
    1.2618    0.6176
    1.2618    0.6471
    1.3317    0.6471
    1.3317    0.6765
    1.3610    0.6765
    1.3610    0.7059
    1.4051    0.7059
    1.4051    0.7353
    1.4059    0.7353
    1.4059    0.7647
    1.4072    0.7647
    1.4072    0.7941
    1.4130    0.7941
    1.4130    0.8235
    1.4197    0.8235
    1.4197    0.8529
    1.4224    0.8529
    1.4224    0.8824
    1.4318    0.8824
    1.4318    0.9118
    1.4553    0.9118
    1.4553    0.9412
    1.5220    0.9412
    1.5220    0.9706
    1.8856    0.9706
    1.8856    1.0000
    1.9799    1.0000


==> data/reuters.csv <==
0,0,0,0,0
0.0993740641282566,0.00657047188164977,0.00680894330403659,0.00680626029043666,0.00677665610905966
0.198748128256513,0.0131409437632995,0.0136178866080732,0.0136125205808733,0.0135533122181193
0.29812219238477,0.0197114156449493,0.0204268299121098,0.02041878087131,0.020329968327179
0.397496256513026,0.0262818875265991,0.0272357732161463,0.0272250411617467,0.0271066244362386
0.496870320641283,0.0328523594082489,0.0340447165201829,0.0340313014521833,0.0338832805452983
0.59624438476954,0.0394228312898986,0.0408536598242195,0.04083756174262,0.0406599366543579
0.695618448897796,0.0459933031715484,0.0476626031282561,0.0476438220330567,0.0474365927634176
0.794992513026053,0.0525637750531982,0.0544715464322927,0.0544500823234933,0.0542132488724772
0.894366577154309,0.059134246934848,0.0612804897363293,0.06125634261393,0.0609899049815369
0.993740641282566,0.098631177548039,0.0728012221779441,0.0648835825035284,0.102882322702104
1.09311470541082,0.224146910902184,0.09106406723869,0.0649799557432112,0.185773005840384
1.19248876953908,0.331508829163192,0.113407172341264,0.0649535661273375,0.164741479789112
1.29186283366734,0.372846090899428,0.140294666471967,0.0649712040080316,0.0924705340615167
1.39123689779559,0.39193079621363,0.168909733863769,0.0651056917644775,0.0793293721335994
1.49061096192385,0.40644601698965,0.199757035674947,0.065203214007413,0.0803366130841443
1.58998502605211,0.408322116463307,0.23179346059809,0.0652264625473124,0.081413299031728
1.68935909018036,0.407383266031919,0.260293634846341,0.0652569585435637,0.0825323285335582
1.78873315430862,0.407381286533841,0.283132064974109,0.0652713130907954,0.0836535590801196
1.88810721843688,0.40699974446431,0.301137790424297,0.0653750213983485,0.085194951498473
1.98748128256513,0.405686779868774,0.312743389022595,0.0655692346759118,0.0870084234478998
2.08685534669339,0.405449302115762,0.322623079104225,0.0656584601087582,0.0888721211753687
2.18622941082165,0.405351615495456,0.331638052535947,0.065680816083892,0.0908033016744824
2.2856034749499,0.404466935382605,0.33887915927789,0.0657232057077337,0.0929485703944549
2.38497753907816,0.40370906090116,0.347101273390558,0.0657193014187096,0.0952626532338208
2.48435160320642,0.403655793903926,0.350322406610384,0.06566688192111,0.097834406871317
2.58372566733467,0.4032679318585,0.350312617808401,0.0657994281471388,0.100338426048645
2.68309973146293,0.402967876198891,0.353340029264079,0.0659568103785174,0.102954543088574
2.78247379559119,0.402454886802533,0.358162587628525,0.0661519012974829,0.105400861658641
2.88184785971944,0.402087416523561,0.362991433527238,0.0663510139527466,0.107710997849904
2.9812219238477,0.401746693084992,0.367247998292708,0.0664824795217324,0.110062042460907
3.08059598797595,0.401304435684217,0.370967954601037,0.0665333338425601,0.112409030546821
3.17997005210421,0.40090762019953,0.373796928562356,0.0665333165754261,0.114789020475367
3.27934411623247,0.400575753914274,0.37618611114102,0.0666421250262355,0.117079821847103
3.37871818036072,0.400167402417216,0.377733538774732,0.0667617020425419,0.119487738337392
3.47809224448898,0.399617824360978,0.379098348689261,0.0668863944264693,0.121876622150025
3.57746630861724,0.398920813780004,0.379651839853192,0.06707546100235,0.124407547415202
3.67684037274549,0.397869796670229,0.379608969112014,0.0672276124031089,0.127203472553547
3.77621443687375,0.396202560546133,0.379296261619228,0.0673487883742487,0.130054772386736
3.87558850100201,0.402348991905303,0.377940242524609,0.0674134091083097,0.133064563147697
3.97496256513026,0.408739364372734,0.377818345841963,0.0675197811923921,0.136267211121024
4.07433662925852,0.409833788203639,0.377854002961621,0.0676727704180763,0.139862070597122
4.17371069338678,0.41014468963025,0.376914065914322,0.0677901278949511,0.143278739323979
4.27308475751503,0.41007413897375,0.376695126535862,0.0679815637418195,0.146491756466231
4.37245882164329,0.410055016663733,0.376761883948213,0.0682363945227627,0.150059278048372
4.47183288577155,0.410102564102564,0.376930694034268,0.06838413841753,0.153595832201845
4.5712069498998,0.410119273097346,0.37729834344161,0.0685170485085773,0.157221643563738
4.67058101402806,0.410102564102564,0.376911556772592,0.0687451325384908,0.161056530958631
4.76995507815632,0.410113146852333,0.376992249915031,0.0690844086875675,0.164745801806824
4.86932914228457,0.410153846153846,0.377025033200432,0.0692842663343159,0.168227699069557
4.96870320641283,0.410148188816404,0.376707542497024,0.0694454273892149,0.171685471902105
5.06807727054109,0.410166666666667,0.375866208967334,0.0696147216810915,0.175200409955806
5.16745133466934,0.410171702903441,0.374673823373473,0.0697297201352872,0.178592638632311
5.2668253987976,0.410166666666667,0.373533268661681,0.0698367872295431,0.182327924376503
5.36619946292586,0.410153846153846,0.372391492878548,0.0699218138617236,0.186301951306462
5.46557352705411,0.410141025641026,0.371202254834561,0.0700694037055241,0.189848013251348
5.56494759118237,0.410141025641026,0.369853332387588,0.0702409878040007,0.193015318048624
5.66432165531063,0.410115384615385,0.367999274522369,0.0704136097191268,0.195867513409175
5.76369571943888,0.410115384615385,0.366520529559607,0.0706029699152681,0.198757503321419
5.86306978356714,0.410115384615385,0.36694046850809,0.0707966567138946,0.201578754317939
5.9624438476954,0.410115384615385,0.367824286491844,0.0709281379021235,0.204067382397001
6.06181791182365,0.410115384615385,0.36895685690862,0.0710756482007483,0.206456005679472
6.16119197595191,0.410115384615385,0.370099578370104,0.0713267657028593,0.209096344932862
6.26056604008017,0.410115384615385,0.371019198742815,0.0715907054811477,0.211594977709447
6.35994010420842,0.410115384615385,0.371585258229009,0.0718419161425564,0.214128776388981
6.45931416833668,0.410115384615385,0.371717274239017,0.0720750844693826,0.216592596025883
6.55868823246494,0.410115384615385,0.372204142417458,0.0723144334181067,0.218782317122985
6.65806229659319,0.410115384615385,0.372622959181777,0.0726106566429558,0.221042488275029
6.75743636072145,0.410115384615385,0.372907766427702,0.0728321762130372,0.22332195768078
6.85681042484971,0.410115384615385,0.373668409950776,0.0729996096726252,0.22535349932959
6.95618448897796,0.410115384615385,0.374596964823056,0.0732167019787903,0.227567485412881
7.05555855310622,0.410115384615385,0.375486481200324,0.0734672650034136,0.230231544158704
7.15493261723448,0.410115384615385,0.376162608310205,0.073643452444682,0.232856562782785
7.25430668136273,0.410115384615385,0.376911958191635,0.0737477345983465,0.235388781986842
7.35368074549099,0.410115384615385,0.377542291533775,0.0738097537711978,0.237868226754157
7.45305480961925,0.410115384615385,0.377882516527761,0.0738590034568851,0.240251972614039
7.5524288737475,0.410115384615385,0.378408548446645,0.0739427139490897,0.242844820793186
7.65180293787576,0.410115384615385,0.378664164482686,0.0740262211492108,0.245378130697783
7.75117700200402,0.410115384615385,0.378878926449411,0.0741595934350924,0.247697769304503
7.85055106613227,0.410115384615385,0.379028370410794,0.0743016750682426,0.250014521406618
7.94992513026053,0.410115384615385,0.379295323812528,0.0743922294335617,0.252400082567588


==> data/s_cluster_1.txt <==
-0.030428,-0.036512
0.001262,0.007425
0.004779,0.05608
-0.096932,-0.058931
-0.036526,0.01951
-0.00784,-0.000264
0.027084,0.004558
-0.079208,-0.02298
-0.017083,-0.090922
-0.058065,-0.002372
-0.006018,0.016451
-0.02901,-0.042965
-0.013211,0.00364
0.018595,0.012932
-0.04976,0.070807
0.008386,0.065492
-0.056201,-0.013019
0.009317,0.00316
-0.04199,0.077061
0.071521,0.037783
-0.011651,-0.039703
-0.003002,0.011881
0.00262,0.001436
-0.004813,0.027102
0.025079,0.028694
0.010903,0.041923
-0.00851,0.079477
0.026011,0.02128
-0.002229,-0.004123
0.025819,-0.024413
-0.048695,0.00321
0.023559,0.054081
0.003877,-0.005874
-0.041836,-0.008554
0.001837,-0.004212
0.038437,-0.014411
-0.024691,0.02427
-0.063766,0.049058
-0.039103,0.023276
0.000255,0.012032
0.005893,0.002392
0.063492,-0.04747
-0.032142,0.023538
-0.203744,-0.01221
0.023268,0.014954
-0.005873,-0.006056
-0.005015,0.018523
-0.007516,0.006915
-0.157009,0.003827
-0.01863,0.022296
-0.016564,-0.001197
0.086859,0.020548
0.001948,-0.018362
0.020726,-0.009005
-0.112508,0.033667
0.002947,-0.034944
-0.05742,-0.000211
0.08201,-0.086763
0.015833,-0.050399
-0.036119,-0.051626
-0.007933,0.100711
0.025056,0.004837
-0.005346,-1.9e-05
0.009594,-0.004581
0.018267,-0.017432
-0.041877,-0.015952
0.017284,-0.016642
0.008276,-0.00073
0.006172,0.002867
-0.070579,-0.073653
0.044263,-0.00693
-0.010083,0.010414
-0.015727,0.008247
-0.009125,-0.071982
-0.022377,-0.070604
-0.106695,-0.146617
0.028026,-0.011485
-0.000532,-0.003316
0.019387,-0.031376
-0.004253,-0.022461
-0.026522,-0.012683
-0.026302,0.017773
0.025379,-0.030822
-0.009285,-0.016635
0.021095,0.092294
-0.093628,-0.04481
-0.02316,0.004016
-0.038896,-0.098983
-0.046885,-0.032701
-0.025874,0.005439
0.010489,0.079321
-0.124766,-0.088766
0.051984,-0.036476
0.000853,0.10104
-0.021855,-0.055413
-0.003555,0.01961
7e-05,0.057523
-0.019384,0.023031
-0.206122,-0.067439
0.036718,-0.061182
0.102374,-0.020199
-0.026122,-0.045013
-0.013662,0.001236
0.055209,0.021313
-0.033983,0.032327
-0.000922,0.004243
0.128107,-0.037211
0.07006,-0.002015
0.006445,0.002356
0.009869,-0.032656
-0.064641,0.012875
0.000455,0.035791
-0.057335,-0.021527
-0.02153,0.028593
0.013064,0.019869
-0.002347,-0.005502
0.016453,0.011187
-0.028578,-0.026798
0.001479,-0.001219
-0.058966,-0.054943
0.05517,-0.030681
-0.033587,0.014608
-0.002648,-0.008959
0.034357,-0.026379
0.007636,0.014246
0.000583,-0.049747
-0.187214,-0.091778
0.055918,-0.001372
0.009683,0.004801
0.041874,-0.018667
0.030647,-0.028468
-0.021713,-0.033168
-0.011928,0.020538
-0.078781,0.006333
-0.062676,-0.090961
-0.001659,0.005175
-0.015469,-0.025563
-0.009027,-0.008002
-0.035353,-0.028154
0.012418,0.009611
-0.004943,-0.023956
-0.007152,0.081192
-0.095896,0.006922
-0.054409,-0.035642
0.000748,-0.00039
0.00066,-0.004942
0.004822,0.005618
-0.093237,-0.031387
-0.021285,0.010397
0.001069,-0.000966
-0.089889,0.061977
0.027935,0.015936
0.021424,0.028757
0.029778,-0.021927
0.023523,-0.078886
-0.024479,-0.09553
0.000246,0.083395
0.046922,-0.041823
0.021002,-0.014009
-0.021623,0.010195
0.071393,-0.081386
-0.011986,0.011057
-0.004491,-0.000705
-0.048728,0.022625
0.023182,-0.068077
0.0087,-0.082086
0.022033,-0.092093
0.048206,-0.059331
0.004666,0.026668
0.020695,-0.057266
0.000518,-0.001768
0.004548,0.01218
-0.048684,0.090894
0.021459,-0.11595
0.086088,0.106057
-0.097098,-0.022484
0.110608,-0.044407
0.045792,0.095083
-0.002712,0.00065
-0.026223,0.011433
0.004288,0.031617
-0.075251,-0.00541
0.030625,-0.026933
0.005453,0.020585
0.066597,0.000708
0.00642,0.033014
0.001381,0.027278
-0.04538,-0.021345
0.012905,0.021585
0.026346,-0.03723
0.003032,0.015761
-0.041153,0.026703
0.007245,-0.005098
-0.026356,0.014393
-0.053164,0.020909
0.08697,0.077176
0.000514,-0.00155
0.000117,-0.000494
0.06936,-0.032698
0.04113,-0.009197
-0.014356,0.00546
0.053821,-0.038496
0.003482,-0.011704
-0.022006,-0.002143
0.03793,0.041917
0.000682,-0.095329
-0.002958,-0.005612
0.039015,0.006035
-0.003739,-0.115336
0.016306,0.00803
0.023236,-0.013852
0.009499,0.027106
-0.00331,0.000117
0.087545,0.003051
2.2e-05,-0.003578
0.025192,-0.012807
0.031418,0.062521
-0.017988,-0.005872
0.000193,0.03838
-0.017145,0.051211
-0.039844,-0.069934
-0.005835,0.001894
-0.056402,0.045815
0.062154,0.001867
-0.059272,0.106908
0.001511,0.037889
0.002577,-0.000414
-0.029284,-0.034358
-0.008281,0.083071
0.00173,-0.011106
-0.0094,-0.004976
-0.019756,0.042183
-0.02719,-0.007009
-0.011467,-0.031204
-0.015269,-0.054362
-0.023252,-0.006378
-0.014486,0.008472
0.04988,-0.033973
0.034287,0.020011
-0.0109,0.110883
-0.040789,0.03812
4.5e-05,-0.002069
0.036233,-0.047663
0.000282,0.018034
0.032342,0.009646
-0.004886,-0.025119
-0.049128,0.020954
-0.004242,-0.00889
-0.028258,0.019382
0.040315,0.041669
-0.042572,-0.041129
-0.009309,-0.003986
-0.019928,-0.003427
0.024591,-0.006035
-0.02852,-0.009323
-0.013231,0.025239
-0.005123,0.072482
0.033964,-0.06005
-0.000147,0.010333
-0.005665,-0.001432
-0.051095,3e-05
0.01372,-0.069013
-0.002258,-0.003181
-0.045869,-0.139264
0.017794,0.002291
-0.012354,-0.022293
-0.017118,-0.007277
0.00966,-0.090645
-0.038442,-0.067681
-0.046744,-0.040967
0.011809,-0.025385
-0.006228,-0.001014
0.025291,-0.061653
0.10808,-0.08205
-0.017799,-0.079662
-0.029442,-0.030284
0.013202,0.009835
0.093482,0.068289
0.075547,0.071891
0.006092,-0.008702
0.044088,-0.021297
-0.028075,0.043492
0.007285,-0.010084
-0.024693,0.00621
-0.029398,-0.033593
0.076077,-0.032645
-0.004726,-0.046254
-0.003664,0.00957
0.062,0.015162
-0.00079,-0.006595
-0.007779,0.067003
-0.077643,-0.04702
0.001903,-0.001751
-0.051558,-0.042834
-0.083453,0.079371
0.00872,0.0191
0.00382,0.015745
-0.03818,0.035709
0.000425,0.001343
0.008008,-0.00271
-0.011154,-0.006654
-0.0035,0.06817
0.015462,0.039495
-0.014744,0.053324
0.013627,0.009019
-0.031332,0.085002
0.063438,0.035687
-0.011017,0.00557
0.00116,0.045423
-0.010705,0.080983
-0.000251,0.028497
0.019721,0.018416
-0.002864,-0.000656
-0.008026,-0.037432
0.026018,-0.002592
0.1604,0.02503
-0.006549,0.031133
0.003282,0.023043
0.031686,0.066727
-0.001002,0.006507
-0.086468,0.014088
-0.02141,-0.021757
-0.082398,0.089463
-0.006236,-0.003131
0.034999,-0.006814
0.013273,0.00444
-0.102924,0.039957
-0.012622,0.009085
-0.012229,-0.006142
-0.008565,-0.011665
0.058711,0.024466
0.133002,0.122484
-0.00755,0.082969
-0.010003,-0.06497
0.061151,0.008732
0.012669,-0.015282
-0.028445,0.001784
-0.060658,-0.049944
-0.002412,-0.038677
-0.003211,-0.012848
-0.010907,-0.01729
0.027556,0.014054
-0.076666,-0.001289
-0.006318,0.023822
-0.002901,-0.024809
0.086361,-0.025661
-0.035961,-0.086641
0.034359,0.034384
-0.030571,-0.048973
0.024563,0.007063
-0.056516,-0.075405
-0.055079,-0.026517
-0.017806,-0.030511
-0.08461,-0.039301
-0.015633,0.063172
-0.02005,-0.061358
-0.065521,0.024675
-0.000182,-0.000101
-0.046671,-0.01194
-5.1e-05,0.021923
0.09308,0.060165
0.02408,0.012307
0.085372,-0.027274
2.9e-05,-0.000239
0.00258,0.000666
0.039218,0.05507
0.028708,-0.016718
-0.047918,-0.054205
-0.046555,0.002422
-0.015045,0.026068
-0.016173,-0.029478
0.014501,0.03925
-0.024619,0.100545
0.035302,0.011494
0.020074,-0.005856
0.047874,-0.009075
0.146618,-0.100756
0.008969,0.013684
0.031893,0.008745
-0.012954,0.015307
-0.002893,0.071433
-0.020673,-0.068822
-0.05514,-0.017618
0.009034,0.026798
0.058579,0.056006
-0.000928,-0.013774
-0.039313,-0.060575
-0.019905,-0.013202
0.056942,-0.002772
-0.025688,-0.023364
-0.04702,0.082866
-0.000971,-5.4e-05
-0.012512,0.084393
-0.005703,-0.14472
0.095641,0.031918
-0.090374,-0.004684
0.023005,-0.021787
-0.00905,0.035242
-0.056302,0.033324
-0.012301,0.025908
0.00491,-0.023458
0.076101,-0.000525
-0.0443,0.002888
-0.033754,0.049585
0.060336,0.020411
0.007769,-0.016043
-0.009517,-0.023456
-0.007622,-0.073538
0.015253,-0.094217
-0.007454,-0.025796
-0.025154,0.061925
0.024995,-0.052477
-0.016354,0.001981
-0.000484,-7e-06
-0.07042,-0.044802
0.083013,-0.032683
0.091341,0.015027
-0.021682,0.013764
-0.021514,-0.031563
0.054684,-0.010715
0.016173,-0.026001
-0.048543,0.065279
0.022312,-0.029778
0.018448,-0.041438
-0.001404,-0.00705
-0.118458,-0.027182
-0.083451,-0.038263
-0.09919,0.001604
0.000508,0.024993
-0.007346,-0.008201
-0.060307,0.062171
0.026286,-0.018247
0.013702,0.004073
0.033847,-0.033915
-0.046387,-0.060245
-0.003982,0.014548
0.051439,0.093544
-0.0422,-0.039484
0.001639,0.028422
0.016851,-0.004197
7e-06,-0.000276
0.002773,-0.00776
-0.012574,0.00899
0.029513,-0.011316
0.041248,-0.060233
0.039812,-0.020503
-1.4e-05,0.022544
0.024739,-0.021895
-0.006241,0.000661
-0.069457,-0.035287
-0.046415,0.002133
-0.086722,-0.133351
0.012805,-0.082591
0.001231,0.036727
-0.052575,-0.016734
-0.035917,0.024689
-0.005588,0.024145
0.046868,-0.062568
0.0428,0.049553
0.011295,0.061147
-0.024027,-0.037433
-0.058924,0.040915
0.014193,0.018619
-0.052927,-0.028912
-0.004684,-0.042085
-0.000426,-0.026919
0.0227,0.044998
0.054268,-0.009827
-0.094935,-0.018637
0.00256,-0.058409
-0.048861,0.096358
-0.000268,-0.012373
-0.061051,0.09794
0.064621,0.078875
0.060096,-0.01284
-0.073562,0.00932
0.01885,-0.003932
-0.013634,0.052171
-0.064103,-0.00562
0.007016,0.013318
0.045088,0.08495
-0.052588,0.02071
0.001065,0.000863
0.010037,-0.008935
-0.03388,-0.013762
-0.01987,-0.008335
0.019187,-0.038336
0.023008,-0.014949
0.030796,0.03712
0.016916,-0.000784
0.020158,0.014109
0.020191,-0.006053
0.002992,0.005482
0.126522,-0.070463
-0.001703,-0.035029
0.041665,0.029882
0.123418,-0.008273
0.078873,0.016446
0.094751,-0.100229
0.031523,-0.040403
-0.024006,-0.017293
-0.068511,0.0096
0.019702,-0.024224
0.01673,0.016143
-0.049056,0.069305
-0.015623,-0.019302
-0.085662,-0.05992
0.00057,0.014102
-0.014612,-0.014782
-0.000849,0.008889
0.006839,0.024791
-0.056084,0.10424
0.002201,0.002933
-0.001666,0.002055
0.019173,0.024618
0.015177,0.029556
-0.005433,-0.008688
0.000416,-0.001622
-0.001258,-0.016552
0.031427,0.010738
0.005095,0.097822
0.01602,-0.002409
-0.005032,0.02829
0.002395,5.8e-05
0.095164,-0.033981
0.018934,-0.020945
0.148024,0.020073
0.03741,0.015037
0.073787,-0.009801
-0.052834,0.003234
0.018594,-0.011849
-0.008529,-0.006903
-0.012183,-0.005334
-0.080072,-0.025106
-0.033557,0.065669
0.002386,-0.000714
-0.059763,-0.046614
0.032785,-0.043499
-0.006643,-0.009256
-0.020747,-0.09288
-0.007016,0.002204
-0.0518,0.015581
-0.045209,0.026359
-0.018104,-0.03066
-0.05493,0.055414
0.101476,0.045537
0.011074,-0.019623
-0.001052,-0.014912
-0.028302,0.069224
0.02561,0.010436
-0.019344,0.035373
-0.019749,-0.033558
0.000116,-0.064791
-0.069286,0.013941
0.037935,0.027711
0.014678,0.061547
-0.002559,-0.003855
0.015985,-0.023403
-0.004176,0.004586
-0.027495,0.073151
0.06159,-0.090438
0.013343,0.011553
-0.084999,-0.106369
0.010852,-0.0199
-0.004329,0.039332
-0.030664,0.078915
-0.064765,0.102303
-0.00425,-0.001881
-0.043347,0.031168
0.064885,0.012655
-0.000332,-0.013603
-0.033036,0.051414
0.012633,-0.013444
0.093182,0.042139
0.028595,0.0169
-0.008414,-0.007689
0.005624,0.010863
-0.087161,0.007874
0.013638,-0.005198
0.075168,0.065283
0.016956,-0.00799
-0.088111,0.007418
-0.028725,-0.050092
-0.013747,-0.009899
-0.013108,-0.000634
0.025505,0.029762
0.000122,-0.003521
-0.000124,-0.006591
-0.030742,-0.060991
-0.063971,-0.000105
0.004014,-0.00695
-0.014066,0.016624
0.12959,0.035279
0.010289,-0.012107
0.075093,0.038714
0.036493,-0.020756
0.039506,0.034906
0.002202,-0.00659
-0.048955,-0.044899
-0.099745,-0.061668
0.001879,-0.002784
-0.079023,-0.011989
0.016024,-0.012307
-0.025315,0.044015
-0.014495,-0.025648
0.00194,0.000121
-0.046956,0.031515
0.032946,-0.071233
0.001156,-0.00267
0.010942,0.03181
-0.004495,-0.003371
-0.038632,-0.078415
-0.014376,0.099449
0.00023,-0.003709
-0.065231,0.021692
0.023418,0.026664
-0.039321,-0.039085
-0.037008,-0.051588
-0.043321,-0.019818
-0.002795,0.017884
-0.048489,-0.017862
0.002276,-0.000709
0.011029,0.004119
-0.013738,0.015731
-0.032887,0.042237
0.045909,-0.010957
-0.031237,-0.011095
0.117147,-0.03828
-0.01122,0.028434
0.042607,-0.006576
0.015142,0.02108
0.008566,-0.006296
0.008758,-0.013163
-0.032418,-0.061283
-0.000846,-0.059674
-0.024356,-0.003505
-0.018514,-0.028671
-0.029459,0.019016
0.045585,-0.073486
0.03674,0.048808
0.068572,0.030141
-0.010766,0.049406
0.011883,0.071348
-0.076037,0.077699
0.014383,-0.024902
0.00966,-0.013327
-0.018647,0.003838
0.046922,0.031906
-0.019735,0.008102
0.014052,-0.052448
-0.020976,0.05003
0.006966,0.098604
0.033667,0.078359
0.012653,-0.006607
0.015889,-0.018763
0.006414,0.028027
-0.040551,0.013836
0.002405,0.002818
0.013706,0.00722
-0.003004,0.022775
0.006317,-0.010663
0.005761,-0.0095
0.004056,-0.039449
0.022417,0.036451
0.007059,-0.012587
-0.054776,-0.093341
0.070574,-0.029143
0.003748,0.047733
0.020384,-0.007455
-0.092338,0.030692
0.038921,0.008446
-0.099664,0.019652
-0.050021,0.084444
0.106886,-0.010483
0.011334,-0.002783
-0.056827,-0.009903
0.043024,-0.009258
-0.063528,-0.075238
2e-06,-0.077164
0.089188,0.031819
0.053052,0.039879
0.021086,-0.094159
-0.001531,0.018529
0.077516,0.103038
-0.037073,0.015364
0.01339,-0.004246
-0.011463,0.015864
-0.003311,-4.2e-05
0.005187,0.057897
-0.001969,-0.000352
0.041907,-0.019455
-0.018932,0.071168
-0.016827,-0.019727
-0.036526,-0.103641
-0.011613,-0.013823
-0.062896,-0.002076
-0.003724,-0.002024
-0.108504,-0.034356
0.00409,0.028396
0.001199,-0.004913
-0.018894,0.05675
0.005039,-0.017804
-0.096288,0.026593
-0.068585,-0.047714
-0.044213,-0.004582
-0.002671,-0.00338
0.030174,-0.014376
0.025449,-0.014714
-0.071585,-0.11996
0.075922,0.034383
0.176433,0.029149
0.007767,0.00275
0.064695,-0.053211
0.015793,-0.00189
-0.002413,0.105186
-0.006045,0.008919
0.007638,0.070983
0.006912,0.074055
-0.035927,0.062969
0.008056,-0.019106
0.005538,0.010885
0.022188,0.062105
-0.005523,-0.006012
-0.003287,0.019795
0.004671,-0.001272
0.005399,0.01643
0.063709,0.017173
-0.02929,0.002005
0.002014,0.000558
0.036298,0.093567
-0.014419,0.01812
0.058094,-0.10271
-0.060343,-0.059946
-0.003904,-0.092784
-0.096638,0.075313
-0.105755,0.002523
-0.064554,0.001005
-0.010502,0.031547
-0.010286,-0.070937
0.017025,-0.034841
0.010176,0.002989
-0.011734,-0.018728
0.017565,-0.047386
0.014043,0.035315
-0.069653,0.093936
-0.019149,0.025485
-0.025794,0.0003
0.157058,-0.053327
-0.032985,-0.016817
-0.013682,0.041142
-0.013668,-0.028769
0.007595,0.00609
0.004272,-0.021431
0.000865,-0.004778
0.03842,-0.042852
-0.041177,-0.031979
-0.023672,-0.049546
-0.001502,0.018229
0.053124,0.026616
0.006564,0.008983
0.000181,0.074047
-0.064008,0.000384
0.03282,-0.028215
0.001141,-0.017628
-0.046417,0.016293
-0.000972,0.000563
-0.08415,0.004657
-0.078127,0.024281
-0.019465,0.01439
-0.003607,-0.007913
-0.013258,0.019371
0.046098,0.019928
-0.087718,-0.023802
0.017568,0.071801
-0.062049,0.030482
0.081027,0.004462
0.007192,0.006871
0.007847,-0.030266
-0.053546,-0.008924
-0.006341,0.018088
0.018417,0.006195
0.005998,-0.015349
-0.014243,3.6e-05
-0.008635,0.071366
0.063945,-0.128803
-0.044984,-0.056032
0.022297,-0.007249
-0.035945,0.034632
-0.004589,0.02384
-0.028614,0.006158
-0.01564,0.007048
-0.007662,-0.007582
0.015487,0.022188
-0.011507,-0.04405
-0.067342,0.097733
-0.0262,0.038069
0.000191,-0.050181
-0.040234,-0.040321
0.022596,-0.06556
-0.007244,-0.012913
0.046505,-0.017871
-0.013305,-0.071285
-0.033507,-0.026038
-0.029401,0.057492
0.081147,0.014622
-0.021452,-0.011233
-0.003856,-0.005387
0.03978,0.04747
0.034607,-0.000427
-0.034253,0.009567
-0.030548,0.003286
0.025214,-0.082082
0.053849,0.026579
-0.023622,0.002345
-0.011598,-0.039026
0.006372,0.031631
-0.010378,-0.104192
-0.085346,-0.091765
0.033464,-0.035394
0.019433,-0.004155
-3.9e-05,0.000352
-0.006768,0.026215
0.025332,-0.022574
-0.019921,0.022508
-0.019796,-0.031064
-0.026737,0.064302
-0.005941,0.071902
-0.000786,6e-06
-0.051451,0.133514
-0.020972,-0.000718
0.011897,-0.002527
0.051911,0.017062
-0.064586,0.002073
0.057915,-0.010827
-0.03556,-0.008346
-0.038599,0.035142
-0.000701,-0.004931
0.046283,-0.033369
-0.023465,-0.011093
0.064098,0.031918
-0.004391,-0.000117
-0.048292,0.003315
-0.050688,-0.108422
-0.087017,0.068463
-0.020971,0.072358
0.00375,-0.120174
-0.022194,-0.066954
-0.003885,-0.001137
-0.022081,-0.025702
-0.056801,0.015735
0.041808,0.032964
0.003945,0.003393
0.051317,0.083744
0.001765,-0.005523
-0.018044,0.029918
0.016715,0.063024
-0.007106,0.021969
0.024266,0.046754
-0.091896,0.011669
0.008303,0.053124
-0.025474,-0.062098
0.011102,-0.00233
0.002646,-0.012616
0.01389,0.076462
-0.035022,-0.020276
-0.054156,-0.050687
0.029437,-0.045642
0.071175,0.014307
0.00857,-0.002892
-0.002911,0.006882
-0.013074,-0.01834
-0.008972,0.056708
0.059933,-0.032694
-0.064865,-0.026763
0.009111,0.010747
-0.02688,-0.043696
0.014245,0.0023
0.029011,-0.017872
0.034459,-0.052583
-0.014861,-0.080442
0.017839,0.0225
-0.027388,-0.072156
-0.000875,-0.039995
-0.015064,0.002589
0.002924,-0.009481
-0.011071,-0.038097
0.033245,-0.074199
0.031998,-0.109101
-0.009544,0.064286
-0.045468,0.042862
0.061671,-0.007728
-0.045644,0.127746
0.005593,-0.021528
-0.052539,0.075902
0.002594,-0.000982
0.02031,0.065386
-0.082062,-0.02029
-0.024612,-0.028734
0.028563,0.025399
0.011199,0.02032
0.012512,0.002472
0.012844,-0.007782
-0.016926,-0.081366
0.060785,0.00198
-0.052597,-0.017219
-0.024255,0.01049
-0.028608,0.027411
0.005507,-0.001271
0.034478,-0.071896
-0.087999,-0.055429
0.083825,0.042138
-0.01942,0.008163
0.048136,-0.029195
0.049723,0.098794
0.052809,-0.02919
0.001072,-3.1e-05
0.122658,-0.051613
-0.02307,0.02257
-0.025976,-0.001514
-0.011772,0.001263
-0.016147,0.073183
0.005137,-0.000197
0.037043,-0.015055
-0.019084,-0.050806
0.026401,0.022591
-0.002587,0.056639
-0.003478,-0.008206
0.096306,0.043689
0.002439,-0.053258
0.084139,-0.063552
-0.011833,0.022522
0.00119,0.002142
0.013411,0.030875
0.000503,0.041007
-0.000618,0.009105
0.095892,-0.028491
0.000495,-0.001462
0.005102,0.007376
-0.009795,-0.026054
-0.004001,0.010731
0.105559,-0.071335
0.00058,0.001932
-0.036954,0.091685
-0.025088,0.086279
-0.004655,-0.004085
0.018017,0.025871
0.000697,0.048977
0.036539,0.011678
0.084732,-0.015707
-0.004081,-0.020293
5.8e-05,0.00363
-0.106098,-0.059962
0.006546,-0.002276
0.021325,0.009096
-0.062979,-0.025743
0.018848,0.009263
-0.020176,-0.027716
0.047783,0.042793
-0.00628,-0.02182
0.013046,0.000852
-0.024851,0.064305
-0.020007,0.005568
-0.098906,-0.037542
-0.004258,-0.025126
-0.031966,0.024491
0.080005,0.042884
-0.011699,-0.003422
0.018038,-0.000666
0.116299,-0.050689
0.057582,0.011636
-0.010219,0.006588
-0.100571,0.013777
0.10071,0.131329
-0.066925,0.060913
0.033134,-0.035454
0.013207,0.029363
0.044582,0.07203
0.012308,-0.017449
-0.031107,-0.064492
0.002368,0.01691
0.002197,0.012676
-8.4e-05,0.000268
0.032859,0.063014
-0.009064,0.018252
-0.000428,-0.027371
0.036628,-0.015196
-0.01296,-0.081908
-0.062174,0.034568
0.000799,-0.007897
-0.001937,-0.00684
0.063797,0.046903
-0.004906,-0.016232
-0.003448,-0.001089
-0.005969,-0.060469
0.002737,0.01312
0.015445,0.000378
-0.009545,0.037901
0.037384,-0.080887
0.020154,0.014244
0.014902,-0.044189


==> data/s_cluster_2.txt <==
0.454385,0.572753
-0.224689,0.684185
0.786158,0.316747
0.60941,-0.378322
-0.49013,-0.496286
0.764106,-0.134396
0.661187,-0.254189
-0.281585,0.610962
-0.673586,0.390827
0.021895,-0.788872
-0.764018,0.128308
-0.188516,-0.690408
0.276469,-0.75633
0.702547,-0.144174
-0.72517,-0.272909
0.224803,0.744642
-0.505018,-0.665677
0.58892,0.386657
-0.121555,-0.754716
-0.363038,-0.698041
-0.616628,-0.465539
0.053378,-0.725012
-0.111996,-0.687671
0.497516,-0.533323
-0.377712,0.657733
0.69013,-0.287591
0.8705,-0.211434
-0.874641,0.116523
0.033644,0.722414
0.628094,-0.370781
-0.717602,-0.243573
-0.686058,-0.147254
-0.472616,0.576737
-0.809686,0.013853
0.656114,0.467983
0.397277,-0.628351
0.613423,-0.366269
-0.727528,-0.301484
0.138878,0.761077
0.716157,-0.311201
-0.637208,-0.345853
-0.367606,0.670015
-0.567632,0.534118
-0.394361,-0.57722
-0.296824,-0.684109
0.824146,-0.176035
-0.452827,-0.559395
0.209632,-0.721974
0.359129,0.646174
0.600768,-0.345683
-0.713313,-0.193392
0.719902,0.15534
0.468064,-0.673179
0.065223,-0.721984
-0.656198,0.40273
-0.191346,-0.69378
0.700546,0.040282
-0.552374,-0.504753
-0.353296,-0.61271
-0.709527,0.054252
0.742041,0.030847
-0.734805,-0.137387
-0.117544,0.750051
0.289365,-0.690509
-0.36196,-0.699842
0.506236,0.403052
0.632739,0.437688
-0.765575,-0.128445
0.296612,-0.682904
-0.558707,0.572557
-0.507039,0.33982
0.104204,0.681661
-0.318916,-0.724963
0.434173,-0.536946
0.047591,-0.789208
-0.73485,-0.252635
0.732586,0.269559
-0.751819,0.000669
-0.698926,0.308154
0.431034,-0.534841
0.607364,0.414786
0.179419,0.72555
0.536107,-0.584606
0.682823,0.205666
0.755036,0.380822
-0.64658,-0.272641
0.772367,0.161984
0.709872,-0.175296
-0.641575,-0.39059
-0.538627,0.400215
0.681226,0.357614
0.396396,-0.67364
-0.602756,0.504047
0.02547,-0.722378
0.529284,0.639391
-0.744186,-0.003707
0.790184,-0.128599
0.405965,-0.65163
-0.412217,0.644234
-0.499056,0.378624
0.116385,-0.780636
0.756573,-0.03527
-0.675401,0.039922
-0.767488,0.350327
-0.315819,-0.667823
-0.538003,-0.496485
0.221616,-0.711534
0.413195,0.601642
-0.165815,-0.675269
-0.280224,0.629271
0.621752,0.492059
-0.478661,0.579213
-0.095593,0.765733
-0.734195,0.244466
-0.696978,-0.249642
-0.459454,0.600743
0.595254,0.394037
-0.544106,0.47825
-0.190772,0.708753
0.620979,-0.44443
0.674274,-0.456952
0.358726,0.648489
-0.569007,0.52943
-0.781685,0.033793
0.647319,0.271791
-0.76708,0.07625
0.66374,0.348348
-0.556816,-0.557052
-0.630088,-0.421334
-0.260081,0.727302
0.678958,-0.226169
0.270116,-0.764159
-0.33706,0.617313
0.526576,-0.640539
0.768652,-0.12558
0.740607,-0.254716
0.212529,0.666205
0.852146,-0.16964
-0.188047,0.705676
-0.617792,-0.319092
0.032568,0.683689
-0.637186,0.507628
0.519504,0.451592
-0.694302,-0.204693
-0.263102,-0.575103
-0.691126,0.169962
-0.184022,-0.687362
-0.269128,-0.71679
0.321011,-0.693853
-0.700797,0.003068
-0.504297,-0.560097
-0.178386,-0.803658
0.215531,-0.860121
-0.811586,0.106494
-0.517727,0.372164
-0.266917,-0.695894
-0.733474,-0.20634
0.557893,-0.429937
-0.716673,-0.169232
0.087197,-0.728719
-0.387108,-0.590137
0.775956,0.221722
0.723916,-0.074823
0.011877,-0.704547
0.726222,-0.158899
-0.041327,0.751947
-0.683013,-0.045886
-0.660836,-0.337945
-0.644057,0.228322
-0.682934,-0.424963
-0.743731,-0.002177
0.60122,0.463633
-0.668722,0.389969
0.69299,-0.270974
0.458809,0.566644
0.214432,0.771766
-0.692903,0.074621
-0.24885,-0.715999
-0.302799,0.655094
0.627279,0.553618
0.411465,-0.572513
0.353514,0.592261
0.747344,-0.075857
0.417885,0.659724
-0.730229,-0.288317
-0.612684,0.416113
0.286707,0.656329
0.697022,0.129301
-0.581762,-0.507119
-0.622876,0.52301
-0.216868,-0.741861
0.299495,-0.774439
0.767946,0.318454
0.3127,0.747737
-0.327332,0.632716
0.494259,-0.577698
-0.696054,-0.12245
-0.534374,-0.449524
-0.593049,-0.360887
-0.613571,-0.55734
0.287923,-0.680093
-0.533783,-0.467529
0.660524,0.389245
-0.262105,0.722606
0.297798,0.665613
-0.604372,0.341018
0.470307,0.553239
-0.508304,-0.580235
-0.215327,-0.580107
-0.546065,-0.196257
-0.775993,0.050574
-0.746696,0.237435
0.703707,0.246435
0.49405,0.571404
0.321825,-0.740933
-0.736263,0.023278
-0.266235,-0.612031
-0.79638,0.056641
0.723142,0.413501
-0.200301,0.739661
-0.112053,0.711731
-0.716345,0.196834
-0.03554,-0.755472
0.520517,0.4486
0.576069,0.502792
-0.440931,0.488497
0.364329,-0.742378
-0.73814,-0.221273
0.823608,-0.052982
0.006818,-0.806454
-0.237609,0.768768
-0.435259,0.610488
0.244965,-0.549624
0.129839,-0.799226
0.063477,0.772178
-0.406721,0.555162
-0.178134,-0.707689
0.466533,0.558454
0.203162,0.726814
-0.453919,0.618082
-0.137227,0.693643
-0.210485,-0.70874
-0.180844,0.716795
0.844684,-0.077232
-0.367868,-0.772909
0.182851,-0.80166
0.741959,-0.415403
0.520689,0.533193
0.499892,-0.559328
0.392343,-0.730081
0.052154,-0.722199
-0.617144,-0.326391
-0.082477,0.698079
-0.51961,-0.579237
0.583747,-0.547312
-0.138179,0.770955
0.614042,-0.259621
-0.391975,0.742688
0.762178,0.011844
-0.080045,-0.664907
-0.701216,0.187343
0.654155,0.274969
-0.742914,-0.163242
0.190377,0.778981
-0.089648,0.766227
-0.626562,-0.333937
-0.644354,-0.284344
-0.310149,-0.687501
0.783259,0.245869
-0.775555,0.201302
0.55686,0.551548
0.707922,0.003007
0.745837,-0.201362
0.556113,0.60665
-0.477807,-0.657621
-0.127446,0.838046
-0.4231,-0.61912
0.656788,-0.453628
0.362461,0.617529
-0.24235,-0.737062
0.070256,0.702859
0.68535,0.004678
-0.765861,0.112404
-0.3307,-0.702575
0.717882,0.041937
0.661332,-0.049311
-0.673831,0.357784
-0.567026,0.512255
-0.094612,-0.778958
0.568981,-0.527694
0.496413,0.578491
0.447074,0.495354
0.787562,-0.034958
0.79694,0.042476
-0.397009,-0.546582
-0.540367,-0.561697
0.397983,0.557843
0.503496,-0.608914
0.69916,0.423555
-0.676021,-0.426482
-0.591114,0.527562
0.472337,0.569719
-0.135715,0.793271
-0.632676,-0.459714
-0.595861,-0.477947
0.38931,-0.551041
-0.397715,-0.613035
-0.805789,-0.04827
-0.010097,-0.745204
0.613804,-0.458374
0.696328,-0.203861
-0.750783,0.001969
-0.510367,-0.341851
0.723158,-0.059738
0.747656,-0.329556
-0.748405,-0.342914
-0.474435,0.535338
0.645252,-0.18987
0.098089,-0.76231
-0.057515,0.749754
0.806035,0.20602
-0.78205,-0.032502
-0.482495,-0.504646
-0.223531,-0.715557
0.593112,0.337949
-0.126091,0.723337
-0.263329,0.666231
0.26672,-0.698411
-0.677056,-0.157562
0.402627,-0.685452
-0.34457,-0.745037
-0.09812,-0.775069
0.43857,-0.632703
-0.69427,0.303116
-0.68612,0.206971
-0.037708,-0.721842
-0.047362,-0.80598
-0.241083,-0.766477
0.416502,0.692621
0.150695,-0.716627
-0.139362,-0.750148
0.150124,-0.75786
-0.09586,0.809283
0.681997,0.127241
0.262498,-0.699892
-0.180114,-0.746574
-0.707908,-0.37
-0.494886,0.597267
-0.70629,0.001731
-0.023477,0.73009
0.541461,0.408698
0.096602,0.707564
-0.844589,-0.046879
0.026603,0.776776
-0.717412,0.128627
0.698296,-0.322397
0.403429,-0.503657
-0.041844,-0.712661
-0.636015,0.352942
-0.147869,-0.782846
-0.105555,0.785567
-0.772639,-0.009909
0.643752,-0.455823
0.825897,-0.096889
0.767667,-0.227851
-0.155931,0.757592
0.404337,-0.596199
0.805109,0.040347
0.216801,0.676945
-0.525969,-0.511095
-0.683172,0.157552
0.101706,-0.710998
0.275221,0.770868
0.021445,0.700176
0.718669,0.028815
-0.438203,0.63255
0.447138,-0.708763
0.66435,0.006103
-0.438372,-0.665568
0.543623,0.415956
-0.741126,-0.140482
0.751487,0.296962
0.744592,-0.014228
0.641217,-0.345855
0.537583,-0.404752
-0.515214,0.531713
0.759487,-0.12247
0.508832,0.566406
0.343748,-0.730943
-0.715211,0.309591
0.734272,-0.16792
-0.313292,0.723864
0.227623,-0.688509
-0.278827,0.611807
-0.107265,0.772607
0.14309,-0.751723
-0.660713,-0.389111
-0.75727,0.164007
-0.519418,0.345826
0.189675,0.695675
-0.267811,0.698007
0.425111,0.648193
-0.307242,-0.723105
0.659712,0.170843
0.380247,-0.634519
0.00861,0.769259
-0.416246,0.531481
-0.047472,0.742132
0.798561,-0.046834
-0.725865,0.224798
-0.009056,-0.749997
0.267652,-0.759919
0.538779,0.649551
0.752532,-0.082759
0.525626,0.5648
-0.482893,-0.51616
-0.440184,-0.565169
0.280737,-0.674795
0.841201,0.115949
-0.742983,0.275792
0.571229,0.599115
-0.341806,0.60765
0.694808,0.190999
-0.677204,-0.339094
0.322295,-0.666499
-0.308625,-0.691775
0.352967,0.669762
-0.145718,0.767693
0.608083,-0.546894
0.020259,0.764738
-0.194669,0.668408
0.726431,0.292796
-0.143535,0.758236
0.580459,-0.514
-0.679657,-0.111214
0.190222,-0.657116
0.757712,-0.050522
-0.676428,-0.1943
-0.796698,0.076929
-0.549454,0.464041
0.313826,0.664916
0.620131,-0.476267
0.159466,-0.879773
-0.79185,-0.148128
0.093486,-0.88012
0.60612,0.441154
-0.408997,-0.617253
0.730363,-0.418056
0.737234,0.270185
0.426955,-0.615641
0.202875,-0.661071
0.465008,-0.682199
0.301964,0.602906
-0.226299,-0.662686
0.708634,-0.425238
0.722607,-0.247106
-0.663459,-0.280233
0.735435,-0.055527
0.520342,-0.478722
-0.750742,0.045166
0.635825,0.40495
-0.774115,-0.129841
0.779167,0.003346
0.500438,0.536208
-0.172039,-0.816209
-0.313544,0.629092
0.648313,0.08983
0.105564,-0.684118
0.473725,-0.683301
-0.457199,0.465368
0.683535,-0.261121
-0.244157,0.724016
0.534615,0.617668
0.221385,-0.822582
0.709451,-0.179013
0.711128,-0.141485
-0.287958,-0.77769
0.119161,0.701941
-0.652288,-0.407944
-0.297051,-0.730064
0.511187,0.526499
0.596775,-0.199315
-0.683262,0.553759
0.729972,0.150609
-0.692191,-0.518955
0.125057,0.676217
-0.710539,-0.310399
-0.021629,-0.739019
0.058784,0.77791
0.561063,-0.492641
0.620997,0.387159
0.515458,-0.445005
-0.704811,0.245624
0.717323,0.325484
-0.031448,0.751313
-0.566692,0.493707
-0.093038,-0.84685
-0.729266,0.031719
-0.526522,0.502513
-0.737241,0.09554
0.463438,-0.532031
0.358934,0.587021
0.692161,0.345633
-0.299434,0.649877
0.7417,-0.232458
-0.541587,0.538479
-0.073165,-0.643625
0.599332,0.396955
-0.586835,-0.393609
0.698936,0.137855
0.751481,-0.284273
0.463134,0.701243
0.610457,0.450937
-0.254452,-0.738598
-0.130229,-0.733604
-0.139916,0.69715
0.063461,0.809494
0.411982,-0.650493
0.407752,0.588701
-0.218398,0.759753
-0.379638,-0.615341
0.72082,0.117585
0.355312,0.654392
0.427847,-0.640151
-0.252255,0.656899
-0.416179,-0.665364
0.604515,0.389722
0.557534,-0.488473
-0.486233,0.521702
-0.744745,0.166185
0.111232,0.739607
0.010781,-0.767639
-0.391251,-0.68562
-0.747453,-0.199184
0.684562,-0.127445
0.38671,-0.602664
0.290016,-0.632695
0.522947,-0.579126
-0.78197,0.124737
0.625734,0.338669
0.603605,-0.422652
0.561349,-0.405397
0.224243,-0.68356
0.500337,0.471518
0.036898,-0.816336
0.864207,-0.152704
0.28256,-0.734336
0.785241,-0.057929
-0.753574,0.323892
0.37755,-0.646645
-0.041797,0.842817
0.630742,0.282466
-0.545052,0.461981
-0.127288,0.766205
-0.783649,0.210908
-0.491866,-0.480006
-0.697663,-0.09957
0.462618,0.621825
-0.643715,-0.396888
0.562703,-0.287032
-0.723105,-0.300499
-0.755007,-0.171922
-0.393986,0.588687
-0.772917,0.070198
-0.611223,-0.49897
0.469731,0.596642
-0.578121,-0.470093
0.566462,-0.471177
-0.37063,0.659433
0.731616,-0.397225
0.671413,-0.50721
-0.249236,0.719759
-0.127534,0.660732
0.614975,0.436366
0.570657,-0.616168
-0.797306,0.297786
0.341047,-0.660868
-0.489056,-0.635046
0.293625,0.714399
-0.047793,-0.839107
0.048423,-0.810842
-0.678145,-0.065263
0.393894,0.611909
0.529964,0.606097
0.450993,-0.610232
0.261012,0.694221
0.383153,-0.667542
-0.690935,0.193933
0.642918,-0.363876
0.317096,-0.637047
-0.732664,-0.023607
0.717237,0.139452
-0.503757,0.520054
0.503098,-0.532512
-0.626023,-0.380282
0.610219,-0.476462
-0.004795,-0.734631
-0.538704,0.465594
0.329717,0.541154
0.432119,-0.542082
-0.440326,-0.585538
-0.602022,0.384675
0.760092,0.096276
0.665087,0.037222
0.602433,-0.374317
0.694837,0.036986
-0.011482,0.764396
0.694659,-0.146023
-0.441129,-0.552326
-0.448915,0.628536
-0.008495,0.676397
0.344626,-0.68367
-0.637025,0.48047
-0.411229,-0.669699
0.386752,-0.5825
-0.620443,-0.507069
-0.229159,0.728959
0.759374,-0.055632
-0.491817,-0.599049
-0.174323,-0.698846
0.578243,-0.464013
0.075444,-0.773499
0.630718,-0.460141
-0.538213,-0.391207
-0.381803,-0.606079
-0.379412,-0.561322
0.746823,-0.011877
-0.612358,0.517868
0.715059,0.16134
0.253281,0.638719
-0.111675,-0.752443
0.176383,-0.791499
0.600978,-0.400052
0.39359,-0.575881
0.416573,-0.650628
0.595227,0.418908
0.517003,0.536493
0.068167,-0.837984
0.298303,0.667008
0.600397,0.377328
-0.459778,0.590568
0.167643,-0.687043
-0.365389,0.651804
0.470182,-0.636878
-0.780631,0.146187
0.658264,-0.240261
0.716962,0.34409
0.479369,-0.526835
-0.54841,0.504272
0.466533,-0.60742
0.497814,0.581868
-0.724059,-0.337408
0.589538,-0.391932
-0.162991,-0.743841
0.122902,-0.668403
0.335253,0.677046
-0.524269,-0.590906
0.052787,-0.749327
0.369638,0.658635
0.058948,-0.689738
0.592799,0.366047
-0.577687,0.401179
0.722213,-0.159872
0.237286,0.721249
-0.554653,0.568047
0.376518,-0.65314
0.262193,0.669299
0.005081,0.687095
-0.255484,-0.689512
-0.574255,0.515644
-0.675971,-0.421106
-0.247789,0.792984
-0.187921,0.716413
-0.35825,0.581856
0.606659,-0.515019
0.609512,-0.43479
-0.504425,0.615622
0.751193,-0.424071
-0.624967,0.434024
0.563471,0.60922
-0.072343,-0.72066
-0.490716,0.545513
-0.496967,-0.688924
-0.02814,0.773278
-0.882876,-0.195794
-0.41955,-0.679553
-0.470359,-0.678888
-0.657975,0.379282
-0.507956,0.475481
0.419341,0.601687
-0.243441,-0.678751
-0.378937,-0.611145
-0.38748,-0.632158
0.532349,0.620638
0.394563,-0.710786
0.590009,0.538459
0.585357,0.509642
0.239283,0.732511
-0.058456,0.714408
-0.214905,-0.713474
-0.226792,0.774243
0.200793,0.737506
0.683118,-0.305219
-0.356083,-0.663756
0.656878,-0.43516
0.406231,0.552855
0.565544,0.359317
0.59843,0.442243
-0.028414,0.767149
-0.256243,0.861309
-0.755647,0.172513
0.744711,0.188441
-0.192583,0.739115
-0.051004,-0.707118
0.620968,0.422
0.439273,-0.588911
-0.400099,-0.660846
-0.731463,0.301827
-0.552368,-0.530638
0.291644,-0.674365
0.264493,0.589432
-0.112785,0.816999
-0.60474,0.528337
-0.402282,-0.545338
0.234866,-0.773646
0.746605,0.288281
0.727676,-0.275138
-0.668115,-0.42843
0.237454,-0.696905
-0.525195,0.494741
-0.520071,0.640047
0.403251,-0.648528
0.815185,-0.137292
0.63141,0.542284
-0.668146,0.416494
-0.298918,0.699936
-0.200674,-0.683794
-0.596625,-0.311824
-0.755948,-0.327197
-0.389657,0.628741
-0.735349,-0.1075
-0.383811,-0.619429
0.006326,0.707469
-0.608608,0.537399
0.324485,-0.518239
0.656249,0.234245
-0.49893,-0.630024
0.496347,-0.666541
0.546751,-0.586532
0.044406,0.77509
0.769982,-0.146155
-0.47278,-0.596376
-0.619993,0.431232
0.254877,-0.76378
-0.74248,0.251092
0.519536,0.479993
-0.736624,0.012158
-0.622797,0.38252
-0.722633,-0.271147
-0.594928,-0.456722
-0.53504,-0.496561
0.215878,0.776665
-0.376629,-0.700377
0.693068,0.24596
0.116595,0.678579
-0.56071,-0.52494
-0.696271,0.118664
0.515685,0.449043
0.044366,-0.756769
0.382474,-0.696921
0.715905,-0.1627
-0.239736,-0.772295
0.732737,0.21677
-0.15994,-0.756889
-0.142868,-0.790957
0.30318,0.732506
0.639929,-0.300066
0.153861,-0.769206
-0.163728,-0.773174
0.700728,-0.348065
0.353635,-0.577355
-0.670673,0.215566
-0.422068,-0.651032
-0.742671,0.005466
-0.845967,-0.163385
0.415765,-0.666041
-0.63379,0.06823
0.328608,0.667611
-0.657663,-0.353813
-0.550244,0.470518
-0.640633,-0.468814
-0.531731,0.470791
0.816388,-0.105737
-0.104474,0.69951
0.783026,-0.182307
0.494942,0.549956
-0.618183,0.377513
-0.202987,0.639557
-0.240224,-0.763656
0.633621,-0.271775
-0.518758,-0.570708
-0.20597,0.790245
-0.385441,0.564916
-0.367305,-0.50613
0.650102,-0.174224
-0.328625,0.672075
0.535666,0.474682
-0.718704,-0.341723
-0.337143,-0.588129
0.429725,-0.66425
-0.179548,0.781811
-0.668703,-0.096157
0.78552,0.125791
0.250449,0.769198
0.000897,-0.771814
-0.002766,0.78482
0.391287,-0.621895
0.016055,-0.71088
0.743518,0.153032
0.492171,-0.537247
-0.053068,-0.802647
-0.637803,-0.258433
0.059887,0.766817
-0.155226,0.644089
-0.406517,-0.682418
0.701163,-0.1956
0.717334,-0.109816
0.805845,0.065792
-0.005786,0.686671
0.472801,-0.502733
0.39319,-0.715387
-0.425092,-0.567151
0.021976,-0.684543
0.119449,-0.720533
0.722851,-0.164967
-0.320294,-0.711264
0.299962,0.717488
-0.575809,0.560118
-0.653308,0.314938
-0.640036,-0.373033
-0.022433,0.711519
0.461047,0.676632
0.422553,0.611
0.696535,-0.31512
-0.537858,-0.477854
-0.628818,-0.308923
-0.476911,0.590815
0.132694,0.694704
0.324521,0.735541
-0.669057,0.390413
-0.758604,-0.179787
0.175576,0.749004
-0.35799,0.63331
0.012964,-0.776828
-0.827699,-0.160583
0.742779,-0.088466
0.722411,0.040001
0.579838,-0.396745
-0.497508,-0.431447
-0.272586,-0.604231
-0.368162,0.770575
-0.51956,0.452996
-0.704332,-0.181962
0.375457,-0.771192
-0.542697,0.542984
0.672306,0.190074
0.619002,-0.460024
0.763875,-0.257722
0.401689,0.703156
0.732367,0.033756
0.649522,0.283362
0.445828,-0.506008
-0.710402,0.366424
-0.230478,-0.753268
0.752893,-0.113319
0.630731,-0.250866
-0.015266,-0.781371
-0.39078,0.693026
0.710865,0.435747
-0.728379,-0.278291
-0.673161,-0.342792
-0.60114,0.509953
-0.506905,-0.541278
-0.349364,-0.667918
-0.689394,-0.153345
0.026065,-0.695646
-0.63903,-0.381224
0.658016,-0.319555
0.596965,0.469914
0.606644,0.366556
0.067427,-0.700422
-0.409168,-0.651268
-0.713878,0.117727
-0.576478,0.470879
0.184679,-0.600516
0.440906,0.561645
-0.364542,-0.741633
-0.091235,-0.698352
-0.566215,0.579676
-0.6869,-0.247639
0.584323,0.571506
-0.73173,-0.173982
0.682323,-0.236108
0.680704,-0.471752
-0.382892,0.572247
-0.785138,-0.062053
0.407256,0.65032
0.289008,0.792212
0.326081,0.708589
0.390759,-0.528089
0.733933,-0.332106
-0.711888,-0.229649
-0.194732,0.745722
-0.116009,-0.750423
-0.734872,0.059274
-0.432524,-0.640526
0.543175,0.394875
-0.279608,0.616308
-0.683947,0.219163
-0.622921,-0.364023
-0.660949,-0.288744
-0.704714,0.340814
0.750504,0.022792
-0.050219,-0.783768
-0.703662,0.298619
-0.077666,-0.723178
0.506851,-0.488796
-0.259868,0.715152
-0.739927,-0.24904
0.442245,-0.679816
0.498402,-0.612477
-0.066275,0.795162
0.579993,-0.502744
0.753955,0.088661
-0.813938,-0.036736
-0.631308,0.428257
-0.677615,-0.430245
-0.688338,-0.192822
0.664916,-0.005314
-0.508891,0.571273
0.127082,0.750591
-0.170566,0.647412
-0.682692,0.153946
-0.746644,-0.010168
-0.418452,-0.684573
-0.509782,-0.443974
0.351039,0.600821
0.320898,0.672543
0.644411,-0.215164
-0.056513,-0.637126
-0.723901,0.075303
-0.774902,0.06029
0.682947,0.284703
0.204104,0.732929
0.597125,-0.391025
-0.761118,0.222976
0.760369,0.228375
-0.213412,-0.713378
-0.788369,-0.106511
-0.055719,0.664409
-0.7533,-0.215522
-0.539868,0.610063
-0.445625,-0.641199
-0.497803,0.489559
0.587445,-0.387242
0.502295,-0.550488
-0.68003,0.056265
-0.757586,-0.008745
0.488311,0.582537
-0.47605,-0.60174
0.183969,0.745961
-0.161925,-0.777052
0.56036,0.515258
-0.156186,-0.825962
-0.711086,0.082955
0.399315,0.640247
0.382483,-0.662176
-0.673331,-0.335053
0.392224,0.627847
-0.664761,-0.324469
0.702659,0.257531
0.754713,-0.202708
-0.601291,-0.433166
-0.141914,-0.73261
-0.392577,-0.633858
-0.731784,0.241827
0.769758,-0.034964
0.351862,-0.636586
-0.625093,-0.459209
0.274321,0.601338
-0.399335,-0.626193
-0.456389,0.69316
-0.689032,0.207385
-0.549374,0.481512
0.604839,0.491281
-0.844351,-0.023134
-0.668389,0.368572
-0.759354,0.116023
-0.627139,-0.551137
-0.771082,-0.016132
-1.669539,-0.232735
-1.685163,-0.319449
-1.162361,1.074658
-1.545228,0.999162
-1.36255,0.82642
-1.592891,0.555509
-1.340963,0.967064
-1.677879,0.721364
-1.342248,1.193491
-1.675875,-0.222478
-1.696493,-0.16912
-1.687295,-0.188884
-1.398118,0.922993
-1.471137,0.389091
-1.634823,0.411872
-1.849937,-0.192527
-1.592686,0.236325
-1.559746,0.009807
-1.630671,0.182184
-1.570955,-0.411442
-1.616107,-0.025136
-1.62269,0.295351
-1.656369,0.012801
-1.521919,0.690413
-1.658998,0.004192
-1.358007,1.007637
-1.629699,0.241984
-1.777177,0.139937
-1.639846,0.591564
-1.352463,1.02195
-1.76622,0.26662
-1.698906,0.613514
-1.643433,-0.244016
-1.672159,-0.425623
-1.527927,0.71389
-1.138296,1.157862
-1.378944,1.073063
-1.177121,1.128467
-1.704577,0.63847
-1.763044,-0.235556
-1.638944,0.151787
-1.232558,1.171467
-1.55145,-0.38752
-1.230892,1.051404
-1.600151,-0.536285
-1.802111,-0.264576
-1.591005,-0.260414
-1.677214,0.090659
-1.677783,-0.278632
-1.174748,1.224202
-1.342311,1.013246
-1.679597,-0.186597
-1.553995,0.899087
-1.252212,1.139613
-1.66529,-0.42679
-1.70935,-0.050809
-1.383721,1.082791
-1.427548,1.048298
-1.762032,0.134653
-1.557019,0.81141
-1.601231,0.60839
-1.675455,-0.407873
-1.685507,0.180442
-1.294876,1.089914
-1.26758,1.179871
-1.691128,-0.006915
-1.653714,0.446979
-1.636559,-0.305964
-1.650398,-0.448531
-1.678531,-0.446227
-1.831816,-0.276054
-1.402905,0.841137
-1.763423,0.261129
-1.612431,-0.023553
-1.146753,1.161847
-1.443968,0.87809
-1.661573,0.105136
-1.496343,1.018746
-1.263641,1.18106
-1.765053,-0.282178
-1.59983,-0.208738
-1.631174,0.511821
-1.598467,-0.188709
-1.676188,-0.170427
-1.32755,0.989728
-1.770106,0.43855
-1.486512,0.78752
-1.675135,-0.179289
-1.587667,0.464689
-1.637737,0.538985
-1.760178,-0.129257
-1.228164,1.144539
-1.449278,0.801715
-1.709195,0.600127
-1.776343,-0.497984
-1.513277,0.870015
-1.496541,0.431343
-1.476125,0.725173
-1.7633,-0.275263
-1.738988,0.08196
-1.419342,0.85098
-1.58623,0.185262
-1.551314,-0.366953
-1.683874,-0.386239
-1.412888,0.849182
-1.623883,0.50621
-1.451962,0.535407
-1.725449,0.450326
-1.64699,0.347816
-1.641392,0.636601
-1.645223,0.608157
-1.745325,0.382128
-1.566154,0.31638
-1.665561,0.367942
-1.492744,0.4512
-1.659598,0.412338
-1.312795,0.943549
-1.399981,0.846554
-1.215175,1.087487
-1.680674,-0.482868
-1.661696,0.39443
-1.156816,1.101314
-1.69842,-0.337901
-1.278347,1.057775
-1.409828,0.968547
-1.682039,-0.53353
-1.315985,1.030507
-1.296655,1.193865
-1.592284,-0.46389
-1.361536,1.206526
-1.494116,0.627313
-1.511849,0.883171
-1.657742,0.470021
-1.43551,0.723447
-1.611958,0.523245
-1.509884,0.947089
-1.50454,-0.449091
-1.7668,0.350068
-1.583207,-0.126234
-1.51416,0.819872
-1.623679,0.565579
-1.734711,0.164875
-1.81939,0.046328
-1.55226,0.612497
-1.763883,0.284036
-1.330772,1.084757
-1.620687,0.572668
-1.772727,0.092289
-1.669879,0.083405
-1.767299,-0.171351
-1.537046,0.653047
-1.529566,-0.394045
-1.652745,0.187024
-1.28249,0.924235
-1.68708,-0.37295
-1.638884,0.424755
-1.298476,1.156944
-1.646767,-0.428912
-1.587819,0.523565
-1.582046,0.423513
-1.669505,0.029967
-1.631728,0.815822
-1.366818,0.79423
-1.710327,0.001208
-1.703721,-0.327211
-1.734889,-0.442225
-1.724034,0.279584
-1.801782,0.169617
-1.706096,0.314466
-1.721963,0.169241
-1.604815,0.466342
-1.67224,0.445311
-1.662069,0.212271
-1.422021,0.961705
-1.593798,0.363668
-1.718472,0.23364
-1.658454,0.14388
-1.645363,-0.215084
-1.684856,-0.448828
-1.640043,0.603756
-1.417208,0.878397
-1.809041,0.179689
-1.66582,0.006103
-1.636147,0.270632
-1.549171,0.589775
-1.370079,0.974141
-1.612724,0.575378
-1.175778,1.208268
-1.652134,0.603963
-1.702705,0.273926
-1.371709,0.81689
-1.639096,0.285631
-1.65244,0.084312
-1.609135,0.244087


==> data/s_cluster_3.txt <==
1.230067,1.119506
-1.356467,-1.031514
0.840818,-1.587504
-0.962727,-1.311718
0.223636,1.725453
-1.435351,-0.898904
-0.519766,-1.493802
1.432952,1.010016
0.192928,1.748815
1.057,-1.293281
0.623796,1.547647
-1.394509,-0.743829
1.330276,1.215488
-0.649686,-1.575947
-0.673391,1.532237
-1.003486,-1.410338
-0.039827,1.744571
-1.090807,1.22723
-0.263922,1.62918
0.344105,-1.596429
-1.606782,-0.577466
-0.039815,1.677113
-0.485849,-1.691911
-0.157279,-1.755928
-0.022232,-1.618681
0.367743,1.61927
-0.57969,-1.677897
-0.481703,-1.73044
1.852184,0.061593
1.511148,0.973566
1.568699,0.668103
1.679746,0.406123
-0.373106,-1.516513
0.684549,-1.449331
-1.053508,-1.278228
-0.948537,-1.431906
0.563521,-1.599531
-1.392831,-1.005479
1.697844,0.391417
0.117431,1.737009
1.699734,-0.033997
0.307262,-1.628907
-1.505332,-0.904097
1.412212,0.898283
-0.381624,1.733161
-0.903905,1.275956
1.639546,-0.385048
0.612819,1.686368
1.493023,-0.705845
1.374801,1.08682
1.630924,-0.563943
0.600125,-1.737055
0.642092,-1.532487
-1.459477,-0.742415
-1.41014,-0.591052
0.213767,-1.69495
1.259818,1.128648
1.412483,0.63834
-0.679387,-1.373952
0.204993,1.616977
1.722888,0.105387
1.379521,0.91251
-0.789696,-1.519013
1.521686,-0.699812
-0.217389,1.805049
1.547777,-0.534075
0.524674,1.603342
0.418044,1.501342
0.497201,1.625861
1.000854,1.492712
1.404323,1.113378
-0.853677,-1.411404
-1.289339,-1.119925
1.5564,0.423294
1.637005,-0.150994
1.400297,-1.058272
1.632407,-0.160574
1.460605,-0.851374
-1.549726,-0.810159
1.62549,0.575404
0.803725,1.572519
1.656954,-0.246374
-0.606195,-1.50916
1.717791,0.12781
-0.8168,1.592257
-1.286676,-1.102819
0.144336,1.782286
0.412208,1.628038
0.997024,-1.296656
-0.31759,1.686178
-1.540186,-0.795677
0.234281,1.729152
0.154324,1.725716
1.670175,-0.438372
1.011961,1.384559
1.748697,-0.048777
-0.300066,-1.603656
0.368188,-1.631143
-1.625812,-0.7382
0.654595,-1.544039
-0.83394,1.417087
-0.994748,1.187752
-0.079463,1.638017
1.787842,0.223978
1.749071,-0.412755
0.507528,1.527903
0.754939,1.471097
0.309634,-1.606205
-0.148207,-1.746455
-0.376738,1.612752
-1.167936,-1.27085
0.614952,-1.620731
-0.854944,1.397342
0.950739,-1.327769
1.555885,0.748258
-0.711008,1.591254
-0.433955,1.632267
-0.239609,1.78407
-1.409577,-0.856737
1.622904,-0.357134
1.704842,0.249208
-0.224499,-1.597001
-0.475108,-1.484316
1.503648,0.827434
1.59131,0.674333
1.218467,-1.163223
0.164397,-1.739566
0.968414,1.430276
-0.982519,-1.442468
0.027158,1.660082
-0.356698,1.635541
0.883507,-1.42127
1.60204,0.290726
-0.719582,1.407853
-0.236709,1.669636
0.743225,1.505997
-1.335024,-0.939326
-1.4973,-0.636628
-0.948053,1.354937
-1.083162,1.216484
-0.104667,1.69646
0.679231,-1.559391
0.956106,-1.352322
1.76306,0.092218
1.566815,-0.834781
1.671169,0.096
1.74713,0.07929
0.878313,1.448956
-0.134767,1.648757
0.157292,-1.717127
1.466869,-0.931493
-0.345974,1.562696
-0.076685,-1.724387
0.988303,-1.299518
0.690369,1.526623
-1.327056,-1.211029
-0.231175,1.651527
1.656155,0.202832
1.576299,0.508145
1.353081,1.012914
-0.20159,1.663355
0.17138,1.580609
0.955932,1.327684
-0.642414,1.576735
0.543757,-1.692951
0.437238,-1.641775
-0.867465,1.572089
1.461122,0.53683
0.284234,-1.748136
0.616136,1.62107
0.954056,-1.471695
1.138469,1.095809
0.193491,-1.689742
-0.138026,-1.770716
0.225756,-1.701349
-0.706147,-1.536632
-0.630085,1.531782
1.725932,0.468503
1.521277,-0.631019
-1.091233,-1.294376
0.571927,1.713334
0.323483,1.576412
1.258143,1.080427
0.820764,1.436024
-0.292267,1.766202
1.781541,0.100064
1.657191,0.447691
-1.334751,-0.922036
-1.198549,1.254056
1.445634,0.935386
-1.408014,-1.299831
-1.130175,-1.132056
1.51924,0.599028
0.41582,-1.559714
1.210946,1.223603
0.455096,-1.841402
0.0726,-1.72419
0.571458,1.525796
-0.624437,-1.555688
1.390438,-1.028168
-0.562641,-1.627896
0.637306,1.603051
-0.194165,-1.748896
-0.281393,1.753501
-1.473699,-0.525552
1.573176,0.726762
-0.146483,1.742333
-1.208039,1.334126
0.723921,1.688412
0.279294,-1.693317
0.118368,1.677242
-1.255482,-1.079661
1.375839,1.144968
1.20256,1.276962
1.207403,-1.230491
1.445804,1.033236
-1.581303,-0.756425
-0.511211,-1.618699
-1.38955,-1.091243
1.573347,0.750941
1.39313,-1.155932
1.634068,0.655304
-1.651067,-0.630057
-1.137773,1.225903
-0.445298,-1.666082
1.597198,0.417085
1.485872,0.703629
1.802113,-0.455629
1.382211,0.966502
0.599544,1.499404
0.776834,1.621613
-0.008461,-1.671506
-1.105719,-1.313304
-1.003959,1.245696
1.27938,-1.159394
0.863678,1.499035
-0.921944,1.504202
0.968598,1.488296
-1.018764,1.359995
-0.701323,1.61634
0.142223,-1.591583
-1.357566,-1.100466
-1.592663,-0.667274
1.62415,-0.812857
-0.045575,1.773464
-0.265965,-1.773847
1.679628,-0.069566
0.30858,1.728726
1.127436,-1.439975
-0.635136,-1.595937
-0.262357,1.594341
1.492776,-0.749741
0.994012,1.457021
1.106612,1.310748
-1.111065,1.227492
0.627044,-1.553025
1.318359,0.858963
-0.176884,-1.783405
-0.282801,-1.687961
0.75945,-1.474317
-0.579593,-1.453074
-1.346463,-0.917917
-0.525883,1.604996
1.41727,0.761586
1.604091,0.588036
0.669807,-1.492406
0.232592,1.578613
-0.970194,-1.385606
0.290332,-1.668566
0.973695,1.332766
1.614363,0.530374
-0.189462,-1.629571
-1.444421,-0.983382
1.199953,1.313566
1.662075,0.532098
0.259816,-1.722617
1.201307,1.285321
-0.998249,-1.415603
-0.161097,-1.784089
0.04267,1.808646
-0.780105,1.569571
1.589021,-0.820516
-0.961155,1.352936
1.764237,0.270422
-0.606648,1.691065
1.689257,-0.104583
0.713099,-1.561726
0.502806,1.537126
1.073494,-1.424828
1.415948,1.207362
1.574406,-0.780765
1.15735,-1.251977
-0.584304,-1.585213
1.290197,1.084911
0.434192,1.648411
-0.096873,1.779004
-0.525826,-1.57627
1.599681,0.185651
1.587384,0.444804
0.803413,1.468381
-1.343068,-1.229286
1.601489,0.5549
-0.235159,1.745762
1.064257,-1.218193
1.755479,0.211448
0.191823,1.613639
-0.677741,1.553939
1.108844,-1.229847
0.027748,1.693259
0.971159,1.46848
-0.937731,1.347172
0.153976,1.771966
1.557381,-0.214223
-1.195374,-1.207336
1.301328,-1.242542
1.590644,0.297903
-1.592591,-0.572683
1.388865,-1.047227
-0.970703,-1.466319
1.683095,-0.425324
-1.266092,-1.080635
0.100738,1.661274
1.061905,1.515977
-0.798776,1.468563
0.538507,-1.653639
-0.460161,-1.588967
1.851874,-0.284048
1.127943,1.457014
-0.673279,1.491243
-1.622041,-0.611059
-0.695929,1.538795
1.224153,-1.154805
1.154145,-1.082016
1.591566,-0.703402
1.377786,-1.080833
0.305036,-1.649227
1.36864,1.086238
-1.379278,-1.170267
-0.174884,1.644436
0.187601,1.668747
-0.625799,-1.507539
0.994789,-1.331379
0.594022,1.595022
1.66635,0.342133
-0.21006,1.674752
0.072852,-1.489786
1.722644,0.760102
1.080664,-1.19321
0.035745,1.768645
-0.620548,1.487616
-1.351375,-0.903646
1.681181,-0.043991
-1.654563,-0.627596
-0.430795,1.627668
1.088216,1.353771
-0.27923,-1.608673
1.310465,1.128841
-0.51073,-1.450385
1.078473,1.22805
0.751763,1.56879
-1.424326,-0.90787
-0.000851,1.64535
0.448475,-1.491532
-0.340439,-1.690658
-1.063257,1.237914
0.431176,-1.633786
0.203432,-1.765306
-0.889651,-1.392765
1.015988,1.400047
-0.393936,-1.620549
-1.21032,-1.232621
0.503585,1.649891
-1.219278,-1.182459
1.093088,-1.40171
0.12975,1.700292
-1.381538,-0.86296
1.502374,0.818637
-1.377055,-1.001839
-1.305256,-1.222111
-1.599515,-0.604965
1.002468,1.348458
-1.047017,-1.505321
-0.862587,-1.501222
0.868139,-1.40645
1.76313,0.561035
-1.374507,-1.153034
-0.574149,-1.491422
0.718192,1.464131
1.352866,0.896307
-0.504038,1.574992
1.594404,0.721912
1.115809,1.258379
-0.575213,-1.585809
-0.55894,-1.578278
-0.213174,-1.664604
-1.22695,-1.28988
-0.636721,-1.569276
1.607949,-0.709156
-1.31386,-1.07095
-0.598397,1.34808
-1.010247,1.32196
1.112262,1.180169
-1.127212,-1.228789
-0.459712,-1.726675
1.700876,-0.222935
-1.198705,-1.205665
1.307824,1.196439
1.597546,-0.010168
-1.154426,-1.35172
1.712865,0.121789
0.438358,-1.698626
-0.581657,1.531373
1.696138,0.065374
-0.643006,-1.507572
-1.338545,-1.195016
1.699405,0.314422
-0.921606,1.494699
-0.846337,-1.597795
-0.998099,-1.297687
-0.874195,1.475861
-0.075884,-1.627511
0.848855,-1.433161
-0.722927,1.656209
0.552097,-1.716214
1.210861,-1.027226
-0.351375,1.813476
1.763349,0.349867
0.926961,-1.412985
-1.468418,-0.70208
1.16067,-1.323317
0.016288,-1.683047
1.609247,0.324077
1.631123,-0.521762
1.338763,1.139508
0.376118,-1.68544
1.598246,0.252466
0.626997,1.589787
1.499719,-0.780397
0.258027,-1.594528
1.112264,1.402634
1.485936,-0.609773
-0.788962,-1.590624
-0.383194,-1.649792
1.54786,-0.700791
-0.645427,-1.545885
1.531487,0.456856
-0.645308,1.558442
-1.452421,-0.769717
-0.79117,1.657462
0.596838,1.580857
1.280744,1.167608
1.737131,0.167035
-1.183531,-1.153355
-0.999506,1.369935
-0.737862,1.607583
-0.370377,1.746028
0.058094,1.786038
-0.921602,1.477968
-0.793045,-1.568501
1.391945,1.092747
0.744203,1.555631
-1.307769,-0.902294
-0.508848,-1.545087
-1.2291,-1.101783
-0.420272,-1.770082
-0.722757,-1.33189
0.059907,-1.659488
1.570756,-0.867531
-0.427784,-1.675541
1.12443,-1.340298
-1.305621,-1.179684
-0.517924,-1.58097
-0.881462,-1.494338
1.606157,0.309154
0.816587,1.503251
1.117895,1.152041
1.397755,1.055412
-0.727799,1.409295
-1.017405,-1.390235
1.617257,-0.267706
-1.520676,-0.978105
0.339483,-1.550115
0.146427,1.678914
1.520296,-0.70535
-1.435173,-0.722061
-1.617105,-0.5832
1.59741,-0.45449
1.630191,0.762207
0.238133,-1.765073
1.435404,0.917693
0.742006,-1.656285
-1.05056,-1.208864
1.724047,0.001997
-0.70007,-1.525289
-0.633923,1.425475
-0.549103,1.538826
1.422132,-0.528887
-0.993381,1.476343
1.612995,1.013536
1.169812,1.207998
1.570734,0.544709
-0.998642,1.218884
1.115778,-1.327415
-0.491378,-1.587375
0.617746,1.510849
0.927358,1.351144
1.681689,-0.026883
1.500516,0.726301
1.677318,0.166083
1.783124,-0.109737
0.687974,1.457201
-1.067534,1.370784
-1.577596,-0.840867
0.975342,-1.400755
-1.677224,-0.765552
-0.492493,-1.690514
-0.639994,-1.631312
1.051587,1.305645
1.492816,-0.153725
0.301708,-1.644988
1.314052,-1.088255
1.347801,0.836997
1.666904,-0.423402
1.425761,0.761589
-0.614877,1.484452
1.543668,0.53149
1.664856,-0.420987
1.604444,0.36209
1.503859,-0.791848
-1.461743,-0.618495
1.536071,0.624058
1.618144,0.544036
1.732246,-0.104998
-0.368809,1.565832
1.357956,0.77468
-0.295112,1.669309
1.125824,1.23787
1.828357,0.163597
1.331928,1.123885
1.037926,1.450232
-0.501953,-1.570834
-0.863362,1.308102
1.552735,0.910421
1.036103,1.507207
0.128249,1.690303
-0.163182,-1.65533
-0.914815,1.344733
1.199825,1.071185
0.817748,1.435769
-0.041965,-1.734716
0.02491,-1.632811
-0.464224,-1.620951
1.806838,0.134927
1.435572,-0.706385
1.683545,-0.412441
-0.757837,-1.68906
-1.130589,-1.322473
1.498933,-0.423418
1.110988,-1.371562
-0.863334,1.460501
-0.979237,-1.428191
-0.15595,-1.577133
-1.460893,-0.910768
-0.644943,-1.637301
0.68201,1.447378
0.819607,-1.45408
1.721929,0.129657
0.322851,1.659361
1.725541,0.258874
1.503559,0.980115
0.849859,-1.427618
1.550778,-0.498616
1.178326,1.106203
1.097515,-1.388763
1.434964,-1.043979
-1.689008,-0.744405
-0.559064,-1.573102
-0.03226,1.538973
-1.115402,-1.327447
1.492597,-0.787945
1.456151,-1.011263
0.209493,-1.66838
1.552854,0.778932
0.280226,-1.629435
1.619698,0.641974
1.627619,-0.466157
1.501295,-0.722813
1.054995,1.340377
-1.0256,-1.294066
1.444084,-0.883573
1.496045,0.737801
-1.531779,-0.73667
1.413646,-1.075177
0.947702,1.284846
-0.804795,-1.353173
-0.170424,1.644348
-1.387695,-0.70312
0.96034,-1.431419
1.823494,0.037899
-1.605768,-0.721923
-0.695154,-1.52262
1.321551,0.846471
0.173307,-1.664866
1.614468,0.407301
1.432878,-1.090539
-1.146178,-1.230078
-1.157133,-1.276358
-0.159229,-1.721894
-0.327961,-1.704048
-1.397237,-0.923421
-0.557189,1.468113
1.722545,-0.045103
0.401039,-1.657662
1.72905,0.476689
-0.886614,-1.550243
0.932197,1.265479
-1.508083,-0.821021
1.064979,1.313853
-0.878338,-1.272243
1.657089,0.490494
-0.520982,-1.649017
1.646872,0.534621
-0.606666,1.610471
0.776976,1.42793
-1.440893,-0.927713
0.524013,-1.641646
0.68039,-1.671616
-0.7592,1.507888
1.647064,-0.251825
0.869424,-1.440478
0.457022,-1.646115
-0.82215,1.380191
1.267007,1.201017
-0.581426,-1.657185
-1.465531,-0.51112
1.702768,0.445176
1.420319,1.031484
0.280336,-1.596676
1.683972,0.165914
0.729772,1.536109
1.368581,0.858205
0.605386,-1.604797
0.433432,1.533521
-1.039492,-1.253732
1.563345,-0.640784
-1.339144,-1.115483
1.53663,-0.496102
-0.930036,1.317079
1.702452,0.048898
1.338756,0.918252
0.328651,1.681266
-0.264137,1.57613
0.599351,1.623638
1.567044,-0.313508
1.727881,0.479886
-1.033091,-1.329451
-0.895735,1.530042
0.577772,-1.599975
-0.101048,-1.676154
1.563156,-0.798184
1.3336,1.191682
-1.362416,-0.897474
-0.796321,1.539543
-0.82399,1.60011
0.30514,-1.657507
-0.132912,-1.723115
1.138857,-1.214497
1.506095,-0.733291
-0.32507,-1.693739
-1.179297,-1.288222
1.180242,1.21351
-0.616333,-1.62215
1.021728,-1.376034
1.327814,-1.149895
-1.371664,-1.045266
-1.225476,-1.03378
0.884742,1.607796
1.433216,0.865621
0.91507,-1.149966
-1.439359,-0.933628
0.872858,-1.434694
-0.157104,-1.804556
0.034831,1.656625
1.38557,-1.119766
-1.470571,-0.956379
1.7727,0.056574
1.762715,-0.220612
0.200584,-1.707925
1.585511,0.340003
0.500532,-1.608378
0.714789,-1.487555
-1.600763,-0.616249
1.675322,0.131035
1.028077,1.13287
-0.477191,1.612567
-0.560703,1.562445
-0.026724,-1.567394
1.565869,0.242097
1.219718,-1.232057
-1.148435,-1.276579
1.316787,-1.042311
-0.881974,1.537138
-0.212701,1.701811
1.490126,-0.52492
0.391152,-1.620656
1.557833,0.868691
1.527008,0.547716
1.537783,-0.550121
1.203331,1.007854
-1.096464,1.234426
0.748673,1.475478
-1.678987,-0.650042
0.489857,1.674803
1.690654,-0.200085
1.433403,-0.57642
0.403562,1.563368
-0.053534,-1.709198
-0.192061,1.754029
-0.719808,-1.535343
-0.971602,1.4253
-0.423087,-1.640339
-0.715331,-1.47914
-1.223621,-1.162898
0.561335,-1.731169
1.544107,-0.601546
1.612727,0.705453
1.44623,0.797089
1.328764,-0.991855
1.445828,1.186407
-0.271537,1.651061
1.147237,-1.147335
1.627975,-0.315065
-1.040603,-1.336059
1.194517,-1.243642
0.198929,1.784203
-0.915133,1.387594
-1.374673,-0.913629
-0.570681,-1.645324
-0.545401,1.542763
1.15553,1.261196
-0.104205,1.655058
1.604435,0.491591
-1.001495,1.323085
1.520735,-0.785334
-0.394166,-1.611114
1.002671,-1.594719
-0.590193,-1.572627
0.12641,1.660238
1.629184,0.430891
-0.113258,1.729555
0.673208,1.542289
-0.691249,1.545325
-0.911488,1.36234
0.919969,1.503322
-0.561062,1.670873
1.002419,1.298767
1.715403,0.046296
-0.127265,-1.757458
-0.467004,-1.624622
1.849145,-0.225464
-1.569532,-0.783974
1.477344,-0.978683
1.291133,-0.935902
1.051853,1.262132
0.903084,-1.405851
1.609036,0.579673
-1.045674,-1.285443
1.540157,-0.658858
-0.311816,1.758742
-0.838195,-1.560662
0.596338,1.638604
-0.64736,1.427572
1.340073,-0.868894
-1.145123,1.36551
-1.235962,1.322314
1.746037,-0.248233
1.264559,-1.275704
1.717261,-0.079933
0.563927,-1.545834
1.540573,-0.290263
1.131077,1.3597
-1.486236,-0.906662
1.161692,-1.276267
1.644741,-0.421248
0.067635,-1.759735
1.4926,-0.8902
0.054754,-1.661246
1.126229,1.309073
-1.663147,-0.585429
1.699567,0.461885
-0.525771,1.492245
-1.568621,-0.612879
1.703516,0.02619
-0.145425,1.821885
-0.998288,-1.445625
-0.647617,-1.573071
-0.295304,1.709962
1.804641,-0.064285
-1.525364,-0.851927
-1.618797,-0.707466
-0.60448,-1.654344
-1.564426,-0.800383
0.965146,-1.414808
-0.72954,1.558449
1.246753,-1.195835
-0.245797,1.713906


==> data/snmpbb_res.csv <==
    0.3178    0.0294
    0.4246    0.0294
    0.4246    0.0588
    0.4640    0.0588
    0.4640    0.0882
    0.4740    0.0882
    0.4740    0.1176
    0.4749    0.1176
    0.4749    0.1471
    0.4863    0.1471
    0.4863    0.1765
    0.4917    0.1765
    0.4917    0.2059
    0.4955    0.2059
    0.4955    0.2353
    0.5021    0.2353
    0.5021    0.2647
    0.5056    0.2647
    0.5056    0.2941
    0.5101    0.2941
    0.5101    0.3235
    0.5123    0.3235
    0.5123    0.3529
    0.5803    0.3529
    0.5803    0.3824
    0.5819    0.3824
    0.5819    0.4118
    0.6041    0.4118
    0.6041    0.4412
    0.6127    0.4412
    0.6127    0.4706
    0.6142    0.4706
    0.6142    0.5000
    0.6390    0.5000
    0.6390    0.5294
    0.6791    0.5294
    0.6791    0.5588
    0.7099    0.5588
    0.7099    0.5882
    0.7110    0.5882
    0.7110    0.6176
    0.7502    0.6176
    0.7502    0.6471
    0.7519    0.6471
    0.7519    0.6765
    0.7965    0.6765
    0.7965    0.7059
    0.8512    0.7059
    0.8512    0.7353
    0.8822    0.7353
    0.8822    0.7647
    0.8964    0.7647
    0.8964    0.7941
    0.9374    0.7941
    0.9374    0.8235
    0.9537    0.8235
    0.9537    0.8529
    0.9635    0.8529
    0.9635    0.8824
    0.9925    0.8824
    0.9925    0.9118
    1.1051    0.9118
    1.1051    0.9412
    1.1578    0.9412
    1.1578    0.9706
    1.2633    0.9706
    1.2633    1.0000
    3.3044    1.0000



==> data/snmpbb_time.csv <==
    0.5303    0.0294
    0.6570    0.0294
    0.6570    0.0588
    0.6871    0.0588
    0.6871    0.0882
    0.6984    0.0882
    0.6984    0.1176
    0.7030    0.1176
    0.7030    0.1471
    0.7044    0.1471
    0.7044    0.1765
    0.7077    0.1765
    0.7077    0.2059
    0.7106    0.2059
    0.7106    0.2353
    0.7113    0.2353
    0.7113    0.2647
    0.7117    0.2647
    0.7117    0.2941
    0.7347    0.2941
    0.7347    0.3235
    0.7509    0.3235
    0.7509    0.3529
    0.7925    0.3529
    0.7925    0.3824
    0.8251    0.3824
    0.8251    0.4118
    0.8499    0.4118
    0.8499    0.4412
    0.8641    0.4412
    0.8641    0.4706
    0.8817    0.4706
    0.8817    0.5000
    0.8982    0.5000
    0.8982    0.5294
    0.8993    0.5294
    0.8993    0.5588
    0.9073    0.5588
    0.9073    0.5882
    0.9180    0.5882
    0.9180    0.6176
    0.9391    0.6176
    0.9391    0.6471
    0.9497    0.6471
    0.9497    0.6765
    0.9766    0.6765
    0.9766    0.7059
    0.9787    0.7059
    0.9787    0.7353
    0.9946    0.7353
    0.9946    0.7647
    0.9966    0.7647
    0.9966    0.7941
    1.0103    0.7941
    1.0103    0.8235
    1.0154    0.8235
    1.0154    0.8529
    1.0283    0.8529
    1.0283    0.8824
    1.0365    0.8824
    1.0365    0.9118
    1.0373    0.9118
    1.0373    0.9412
    1.0618    0.9412
    1.0618    0.9706
    1.1099    0.9706
    1.1099    1.0000
    1.9799    1.0000



==> data/tdt2.csv <==
0,0,0,0,0
0.481674561205746,0.0231559776052464,0.0245686128545855,0.0253233262519363,0.0242452623080321
0.963349122411491,0.0463119552104928,0.049137225709171,0.0506466525038726,0.0484905246160642
1.44502368361724,0.325261481181596,0.0864467622699868,0.0667853011704785,0.120480449470234
1.92669824482298,0.642310607347243,0.245800973180521,0.066995615185903,0.0867382611245391
2.40837280602873,0.701671109804693,0.424514721265626,0.0674082186939119,0.0973213940060952
2.89004736723447,0.764121808759025,0.543851427696014,0.0680511675445708,0.101659259040653
3.37172192844022,0.769736964135454,0.601935731570178,0.0686026306582653,0.10758909253189
3.85339648964597,0.760946903126164,0.631104707540928,0.0687078461867554,0.117396844274112
4.33507105085171,0.752898841579786,0.671765736888036,0.0693483374635663,0.128002240322036
4.81674561205746,0.756087661788572,0.691879153060319,0.0697821156674213,0.141062561600898
5.2984201732632,0.756933153379576,0.701820720940645,0.0703410853098843,0.155601388074546
5.78009473446895,0.751096744747309,0.70873811885168,0.0708111809767782,0.17123860747738
6.26176929567469,0.73262612217761,0.712509403074173,0.0712388965643664,0.188477762230011
6.74344385688044,0.723632653113729,0.715621344047853,0.0720341733765047,0.206781807176546
7.22511841808618,0.720520575556698,0.721261147710637,0.0725756631589119,0.223096934062242
7.70679297929193,0.717840492233447,0.724392143337818,0.0733575782816536,0.239095329914545
8.18846754049768,0.714264019583354,0.726148800085986,0.073838981803266,0.255267954603341
8.67014210170342,0.713344520206401,0.730172024173149,0.0748460184366108,0.27136002956134
9.15181666290917,0.724484029734569,0.734584385038091,0.075776071229512,0.286324686313555
9.63349122411491,0.746402359016565,0.734124852836981,0.0766831579121041,0.298785385032318
10.1151657853207,0.755599886745782,0.727939138629514,0.0774209974730537,0.311084630951838
10.5968403465264,0.756618579829353,0.731696380372079,0.0782368352675054,0.322200794011673
11.0785149077321,0.755194641465913,0.734810556450448,0.079171333124981,0.328661252933977
11.5601894689379,0.759837933451814,0.73799325232251,0.0802463417437864,0.330693231437175
12.0418640301436,0.768490658755664,0.740848886141235,0.0814945691863969,0.331346527857225
12.5235385913494,0.769419869507421,0.741659837981081,0.0826094362883044,0.331346527857225
13.0052131525551,0.768290181613249,0.74111006384608,0.0829653357739389,0.331346527857225
13.4868877137609,0.766042938517342,0.742343651523167,0.0829653357739389,0.331346527857225
13.9685622749666,0.76303381105339,0.743063174970105,0.0829653357739389,0.331346527857225
14.4502368361724,0.760030616819248,0.743627997388868,0.0829653357739389,0.331346527857225
14.9319113973781,0.759407335234838,0.74523093363917,0.0829653357739389,0.331346527857225
15.4135859585839,0.759867602766481,0.74673021765048,0.0829653357739389,0.331346527857225
15.8952605197896,0.759278743682538,0.749007533791718,0.0829653357739389,0.331346527857225
16.3769350809954,0.754549326265328,0.750735671206838,0.0829653357739389,0.331346527857225
16.8586096422011,0.755066407195097,0.752613248235291,0.0829653357739389,0.331346527857225
17.3402842034068,0.756245708281691,0.753975041447624,0.0829653357739389,0.331346527857225
17.8219587646126,0.756595144550342,0.754890644019333,0.0829653357739389,0.331346527857225
18.3036333258183,0.756722608405887,0.755775518487533,0.0829653357739389,0.331346527857225
18.7853078870241,0.755909354529882,0.75627423417931,0.0829653357739389,0.331346527857225
19.2669824482298,0.755559789250989,0.756624352793924,0.0829653357739389,0.331346527857225
19.7486570094356,0.755014238265667,0.757485319614106,0.0829653357739389,0.331346527857225
20.2303315706413,0.754992679607482,0.758548466067212,0.0829653357739389,0.331346527857225
20.7120061318471,0.754701091062929,0.759228831659746,0.0829653357739389,0.331346527857225
21.1936806930528,0.754732933110436,0.759593898195514,0.0829653357739389,0.331346527857225
21.6753552542586,0.754477207911973,0.760321022218663,0.0829653357739389,0.331346527857225
22.1570298154643,0.753729063632681,0.7606533469279,0.0829653357739389,0.331346527857225
22.63870437667,0.753609256530135,0.760782519162567,0.0829653357739389,0.331346527857225
23.1203789378758,0.753658283887747,0.760759638485299,0.0829653357739389,0.331346527857225
23.6020534990815,0.753008789371242,0.760759638485299,0.0829653357739389,0.331346527857225
24.0837280602873,0.753114869539325,0.760748198146665,0.0829653357739389,0.331346527857225
24.565402621493,0.753111193645395,0.760759638485299,0.0829653357739389,0.331346527857225
25.0470771826988,0.753026303131468,0.760736757808031,0.0829653357739389,0.331346527857225
25.5287517439045,0.752559133052987,0.760736757808031,0.0829653357739389,0.331346527857225
26.0104263051103,0.752139436191272,0.760725317469397,0.0829653357739389,0.331346527857225
26.492100866316,0.752531974490641,0.760713877130763,0.0829653357739389,0.331346527857225
26.9737754275218,0.751680603476418,0.760690996453495,0.0829653357739389,0.331346527857225
27.4554499887275,0.751558855987091,0.760668115776227,0.0829653357739389,0.331346527857225
27.9371245499332,0.751283622804665,0.760668115776227,0.0829653357739389,0.331346527857225
28.418799111139,0.751468540424012,0.760668115776227,0.0829653357739389,0.331346527857225
28.9004736723447,0.751031742819123,0.760668115776227,0.0829653357739389,0.331346527857225
29.3821482335505,0.750699140579327,0.760668115776227,0.0829653357739389,0.331346527857225
29.8638227947562,0.749370450476602,0.760668115776227,0.0829653357739389,0.331346527857225
30.345497355962,0.748000428242914,0.760668115776227,0.0829653357739389,0.331346527857225
30.8271719171677,0.74702863575543,0.760668115776227,0.0829653357739389,0.331346527857225
31.3088464783735,0.745707447472153,0.760668115776227,0.0829653357739389,0.331346527857225
31.7905210395792,0.745290459032341,0.760668115776227,0.0829653357739389,0.331346527857225
32.272195600785,0.746377150473004,0.760668115776227,0.0829653357739389,0.331346527857225
32.7538701619907,0.74798260214155,0.760668115776227,0.0829653357739389,0.331346527857225
33.2355447231964,0.749349738232657,0.760668115776227,0.0829653357739389,0.331346527857225
33.7172192844022,0.749311418471701,0.760668115776227,0.0829653357739389,0.331346527857225
34.1988938456079,0.749631047823446,0.760668115776227,0.0829653357739389,0.331346527857225
34.6805684068137,0.749982617622475,0.760668115776227,0.0829653357739389,0.331346527857225
35.1622429680194,0.750032708128761,0.760668115776227,0.0829653357739389,0.331346527857225
35.6439175292252,0.749749852196531,0.760668115776227,0.0829653357739389,0.331346527857225
36.1255920904309,0.749816539323335,0.760668115776227,0.0829653357739389,0.331346527857225
36.6072666516367,0.749689485826771,0.760668115776227,0.0829653357739389,0.331346527857225
37.0889412128424,0.749853903765192,0.760668115776227,0.0829653357739389,0.331346527857225
37.5706157740482,0.750068736252235,0.760668115776227,0.0829653357739389,0.331346527857225
38.0522903352539,0.749852952591779,0.760668115776227,0.0829653357739389,0.331346527857225
38.5339648964597,0.749755672863465,0.760668115776227,0.0829653357739389,0.331346527857225
39.0156394576654,0.749916079271502,0.760668115776227,0.0829653357739389,0.331346527857225
39.4973140188711,0.750167762801071,0.760668115776227,0.0829653357739389,0.331346527857225
39.9789885800769,0.749971325734355,0.760668115776227,0.0829653357739389,0.331346527857225


==> data/wos_compare.csv <==
9.6,0.835671317497944,0.835733704052127
9.6136758249833,0.835671317497944,0.835733704052127
9.6273516499666,0.835671317497944,0.835733704052127
9.6410274749499,0.835671317497944,0.835733704052127
9.6547032999332,0.835671317497944,0.835733704052127
9.6683791249165,0.835671317497944,0.835733704052127
9.6820549498998,0.835671317497944,0.835733704052127
9.6957307748831,0.835671317497944,0.835733704052127
9.7094065998664,0.835671317497944,0.835733704052127
9.7230824248497,0.835671317497944,0.835733704052127
9.736758249833,0.835671317497944,0.835733704052127
9.7504340748163,0.835671317497944,0.835733704052127
9.7641098997996,0.835671317497944,0.835733704052127
9.7777857247829,0.835671317497944,0.835733704052127
9.7914615497662,0.835671317497944,0.835733704052127
9.8051373747495,0.835671317497944,0.835733704052127
9.8188131997328,0.835671317497944,0.835733704052127
9.8324890247161,0.835671317497944,0.835733704052127
9.8461648496994,0.835671317497944,0.835733704052127
9.8598406746827,0.835671317497944,0.835733704052127
9.873516499666,0.835671317497944,0.835733704052127
9.8871923246493,0.835671317497944,0.835733704052127
9.9008681496326,0.835570437431686,0.835733704052127
9.9145439746159,0.834544717829973,0.835733704052127
9.9282197995992,0.83351899822826,0.835733704052127
9.9418956245825,0.832493278626547,0.835733704052127
9.9555714495658,0.831467559024833,0.835733704052127
9.9692472745491,0.830362246825907,0.835733704052127
9.9829230995324,0.827579661853299,0.835733704052127
9.9965989245157,0.825448545811176,0.835733704052127
10.010274749499,0.823419549873149,0.835733704052127
10.0239505744823,0.822208925526925,0.835733704052127
10.0376263994656,0.820719026432898,0.835733704052127
10.0513022244489,0.818935671886683,0.833072169659068
10.0649780494322,0.81657277672371,0.83006941004513
10.0786538744155,0.811751792105905,0.826567490224781
10.0923296993988,0.806706756060801,0.823613966950892
10.1060055243821,0.801309367004014,0.819689601477054
10.1196813493654,0.796079389611448,0.816655395543042
10.1333571743487,0.791734448071289,0.811998273837107
10.147032999332,0.787496756739659,0.81154058813722
10.1607088243153,0.784289643574048,0.81005730528831
10.1743846492986,0.781547086897234,0.808662499214499
10.1880604742819,0.78013820645572,0.805233146877957
10.2017362992652,0.778094716847317,0.802108629298697
10.2154121242485,0.775492212264828,0.799678114380452
10.2290879492318,0.772418218764935,0.795422925656759
10.2427637742151,0.768561382065801,0.792958724205454
10.2564395991984,0.765114279795295,0.79228011527725
10.2701154241817,0.762235929126407,0.787064021895609
10.283791249165,0.759574484943374,0.783016801623655
10.2974670741483,0.757940858331157,0.779790698758274
10.3111428991316,0.756437420359602,0.775072560782412
10.3248187241149,0.755072631632586,0.77339948296752
10.3384945490982,0.753889717949271,0.772257892650203
10.3521703740815,0.75285628903694,0.771593733799638
10.3658461990648,0.751961520750201,0.769596006765193
10.3795220240481,0.751101835369979,0.766126152925948
10.3931978490314,0.750256875107787,0.764349272970951
10.4068736740147,0.749434662772235,0.764759829048736
10.420549498998,0.748702271706139,0.762033782678836
10.4342253239813,0.748176583443355,0.761583247073311
10.4479011489646,0.747703156669337,0.759002612718795
10.4615769739479,0.747499650205532,0.756096491334531
10.4752527989312,0.747311364123573,0.753550130305735
10.4889286239145,0.747166113500482,0.752911372913216
10.5026044488978,0.74702650528051,0.751938086758431
10.5162802738811,0.746965246910057,0.751656779603062
10.5299560988644,0.746921050113416,0.751388933385184
10.5436319238477,0.746888985904887,0.751124836855248
10.557307748831,0.746867896237458,0.750875338991733
10.5709835738143,0.746851841015552,0.750706108393709
10.5846593987976,0.746841597161274,0.750542498550484
10.5983352237809,0.746833626638376,0.750361632757642
10.6120110487642,0.746828211468053,0.750157324721186
10.6256868737475,0.746824166604966,0.749960146513273
10.6393626987308,0.746820908889083,0.749778411136767
10.6530385237141,0.746819189091534,0.74961751945954
10.6667143486974,0.746817986214311,0.749462531851453
10.6803901736807,0.746817062332773,0.749322211579208
10.694065998664,0.746816451170162,0.749193059630764
10.7077418236473,0.746815917424851,0.749074115432599
10.7214176486306,0.746815691718615,0.748966269455883
10.7350934736139,0.746815469797476,0.748864188670157
10.7487692985972,0.746815335596767,0.748757828769828
10.7624451235805,0.746815208136571,0.748654956775095
10.7761209485638,0.746815165796284,0.748556800193789
10.7897967735471,0.746815124815985,0.748464690248246
10.8034725985304,0.746494225120326,0.748370977139293
10.8171484235137,0.745578679359472,0.748285090647945
10.830824248497,0.744663133598618,0.748197850519191
10.8445000734803,0.743747587837765,0.748112219691602
10.8581758984636,0.742832042076911,0.7480257593419
10.8718517234469,0.741916496316058,0.7479560164257
10.8855275484302,0.741000950555204,0.747889210278258
10.8992033734135,0.740514739479148,0.747819054139671
10.9128791983968,0.740361954135345,0.747750339685875
10.9265550233801,0.740209168791542,0.747679558883005
10.9402308483634,0.740056383447739,0.747612514160729
10.9539066733467,0.739903598103936,0.747547736301053
10.96758249833,0.739750812760133,0.747486401960206
10.9812583233133,0.73959802741633,0.747424931615065
10.9949341482966,0.739445242072527,0.747370232238912
11.0086099732799,0.739292456728724,0.747323652074316
11.0222857982632,0.739139671384921,0.747284154529064
11.0359616232465,0.738986886041118,0.74725333918916
11.0496374482298,0.73878345562553,0.74722841058125
11.0633132732131,0.738367314094653,0.747205844946523
11.0769890981964,0.737951172563776,0.747187872932435
11.0906649231797,0.7375350310329,0.74717391211486
11.104340748163,0.737118889502023,0.747164410760492
11.1180165731463,0.737038125717369,0.747160108039733
11.1316923981296,0.736985894270356,0.747156811339009
11.1453682231129,0.736933662823342,0.747153110353731
11.1590440480962,0.736892204231186,0.747149026807943
11.1727198730795,0.736878228884825,0.747148916251732
11.1863956980628,0.736864253538466,0.747148916251732
11.2000715230461,0.73685167815153,0.747148916251732
11.2137473480294,0.736847205610493,0.747148916251732
11.2274231730127,0.736842733069455,0.747148916251732
11.241098997996,0.736839906126707,0.747148916251732
11.2547748229793,0.736838001272519,0.747148916251732
11.2684506479626,0.736836448473188,0.747148916251732
11.2821264729459,0.736835562531695,0.747148916251732
11.2958022979292,0.736834676590202,0.747148916251732
11.3094781229125,0.73683438669957,0.747148916251732
11.3231539478958,0.736834098376362,0.747148916251732
11.3368297728791,0.73683388487011,0.747148916251732
11.3505055978624,0.736833701239359,0.747148916251732
11.3641814228457,0.736833622068163,0.747148916251732
11.377857247829,0.736833559850521,0.747148916251732
11.3915330728123,0.736833526126038,0.747148916251732
11.4052088977956,0.736833499187304,0.747148916251732
11.4188847227789,0.736833499187304,0.747148916251732
11.4325605477622,0.736833499187304,0.747148916251732
11.4462363727455,0.736833499187304,0.747148916251732
11.4599121977288,0.736833499187304,0.747148916251732
11.4735880227121,0.736833499187304,0.747148916251732
11.4872638476954,0.736833499187304,0.747148916251732
11.5009396726787,0.736833499187304,0.747148916251732
11.514615497662,0.736833499187304,0.747148916251732
11.5282913226453,0.736833499187304,0.747148916251732
11.5419671476286,0.736833499187304,0.747148916251732
11.5556429726119,0.736833499187304,0.747148916251732
11.5693187975952,0.736833499187304,0.747148916251732
11.5829946225785,0.736833499187304,0.747148916251732
11.5966704475618,0.736833499187304,0.747148916251732
11.6103462725451,0.736833499187304,0.747148916251732
11.6240220975284,0.736833499187304,0.747148916251732
11.6376979225117,0.736833499187304,0.747148916251732
11.651373747495,0.736833499187304,0.747148916251732
11.6650495724783,0.736833499187304,0.747148916251732
11.6787253974616,0.736833499187304,0.747148916251732
11.6924012224449,0.736833499187304,0.747148916251732
11.7060770474282,0.736833499187304,0.747148916251732
11.7197528724115,0.736833499187304,0.747148916251732
11.7334286973948,0.736833499187304,0.747148916251732
11.7471045223781,0.736833499187304,0.747148916251732
11.7607803473614,0.736833499187304,0.747148916251732
11.7744561723447,0.736833499187304,0.747148916251732
11.788131997328,0.736833499187304,0.747148916251732
11.8018078223113,0.736833499187304,0.747148916251732
11.8154836472946,0.736833499187304,0.747148916251732
11.8291594722779,0.736833499187304,0.747148916251732
11.8428352972612,0.736833499187304,0.747148916251732
11.8565111222445,0.736833499187304,0.747148916251732
11.8701869472278,0.736833499187304,0.747148916251732
11.8838627722111,0.736833499187304,0.747148916251732
11.8975385971944,0.736833499187304,0.747148916251732
11.9112144221777,0.736833499187304,0.747148916251732
11.924890247161,0.736833499187304,0.747148916251732
11.9385660721443,0.736833499187304,0.747148916251732
11.9522418971276,0.736833499187304,0.747148916251732
11.9659177221109,0.736833499187304,0.747148916251732
11.9795935470942,0.736833499187304,0.747148916251732
11.9932693720775,0.736833499187304,0.747148916251732
12.0069451970608,0.736833499187304,0.747148916251732
12.0206210220441,0.736833499187304,0.747148916251732
12.0342968470274,0.736833499187304,0.747148916251732
12.0479726720107,0.736833499187304,0.747148916251732
12.061648496994,0.736833499187304,0.747148916251732
12.0753243219773,0.736833499187304,0.747148916251732
12.0890001469606,0.736833499187304,0.747148916251732
12.1026759719439,0.736833499187304,0.747148916251732
12.1163517969272,0.736833499187304,0.747148916251732
12.1300276219105,0.736833499187304,0.747148916251732
12.1437034468938,0.736833499187304,0.747148916251732
12.1573792718771,0.736833499187304,0.747148916251732
12.1710550968604,0.736833499187304,0.747148916251732
12.1847309218437,0.736833499187304,0.747148916251732
12.198406746827,0.736833499187304,0.747148916251732
12.2120825718103,0.736833499187304,0.747148916251732
12.2257583967936,0.736833499187304,0.747148916251732
12.2394342217769,0.736833499187304,0.747148916251732
12.2531100467602,0.736833499187304,0.747148916251732
12.2667858717435,0.736833499187304,0.747148916251732
12.2804616967268,0.736833499187304,0.747148916251732
12.2941375217101,0.736833499187304,0.747148916251732
12.3078133466934,0.736833499187304,0.747148916251732
12.3214891716767,0.736833499187304,0.747148916251732
12.33516499666,0.736833499187304,0.747148916251732
12.3488408216433,0.736833499187304,0.747148916251732
12.3625166466266,0.736833499187304,0.747148916251732
12.3761924716099,0.736833499187304,0.747148916251732
12.3898682965932,0.736833499187304,0.747148916251732
12.4035441215765,0.736833499187304,0.747148916251732
12.4172199465598,0.736833499187304,0.747148916251732
12.4308957715431,0.736833499187304,0.747148916251732
12.4445715965264,0.736833499187304,0.747148916251732
12.4582474215097,0.736833499187304,0.747148916251732
12.471923246493,0.736833499187304,0.747148916251732
12.4855990714763,0.736833499187304,0.747148916251732
12.4992748964596,0.736833499187304,0.747148916251732
12.5129507214429,0.736833499187304,0.747148916251732
12.5266265464262,0.736833499187304,0.747148916251732
12.5403023714095,0.736833499187304,0.747148916251732
12.5539781963928,0.736833499187304,0.747148916251732
12.5676540213761,0.736833499187304,0.747148916251732
12.5813298463594,0.736833499187304,0.747148916251732
12.5950056713427,0.736833499187304,0.747148916251732
12.608681496326,0.736833499187304,0.747148916251732
12.6223573213093,0.736833499187304,0.747148916251732
12.6360331462926,0.736833499187304,0.747148916251732
12.6497089712759,0.736833499187304,0.747148916251732
12.6633847962592,0.736833499187304,0.747148916251732
12.6770606212425,0.736833499187304,0.747148916251732
12.6907364462258,0.736833499187304,0.747148916251732
12.7044122712091,0.736833499187304,0.747148916251732
12.7180880961924,0.736833499187304,0.747148916251732
12.7317639211757,0.736833499187304,0.747148916251732
12.745439746159,0.736833499187304,0.747148916251732
12.7591155711423,0.736833499187304,0.747148916251732
12.7727913961256,0.736833499187304,0.747148916251732
12.7864672211089,0.736833499187304,0.747148916251732
12.8001430460922,0.736833499187304,0.747148916251732
12.8138188710755,0.736833499187304,0.747148916251732
12.8274946960588,0.736833499187304,0.747148916251732
12.8411705210421,0.736833499187304,0.747148916251732
12.8548463460254,0.736833499187304,0.747148916251732
12.8685221710087,0.736833499187304,0.747148916251732
12.882197995992,0.736833499187304,0.747148916251732
12.8958738209753,0.736833499187304,0.747148916251732
12.9095496459586,0.736833499187304,0.747148916251732
12.9232254709419,0.736833499187304,0.747148916251732
12.9369012959252,0.736833499187304,0.747148916251732
12.9505771209085,0.736833499187304,0.747148916251732
12.9642529458918,0.736833499187304,0.747148916251732
12.9779287708751,0.736833499187304,0.747148916251732
12.9916045958584,0.736833499187304,0.747148916251732
13.0052804208417,0.736833499187304,0.747148916251732
13.018956245825,0.736833499187304,0.747148916251732
13.0326320708083,0.736833499187304,0.747148916251732
13.0463078957916,0.736833499187304,0.747148916251732
13.0599837207749,0.736833499187304,0.747148916251732
13.0736595457582,0.736833499187304,0.747148916251732
13.0873353707415,0.736833499187304,0.747148916251732
13.1010111957248,0.736833499187304,0.747148916251732
13.1146870207081,0.736833499187304,0.747148916251732
13.1283628456914,0.736833499187304,0.747148916251732
13.1420386706747,0.736833499187304,0.747148916251732
13.155714495658,0.736833499187304,0.747148916251732
13.1693903206413,0.736833499187304,0.747148916251732
13.1830661456246,0.736833499187304,0.747148916251732
13.1967419706079,0.736833499187304,0.747148916251732
13.2104177955912,0.736833499187304,0.747148916251732
13.2240936205745,0.736833499187304,0.747148916251732
13.2377694455578,0.736833499187304,0.747148916251732
13.2514452705411,0.736833499187304,0.747148916251732
13.2651210955244,0.736833499187304,0.747148916251732
13.2787969205077,0.736833499187304,0.747148916251732
13.292472745491,0.736833499187304,0.747148916251732
13.3061485704743,0.736833499187304,0.747148916251732
13.3198243954576,0.736833499187304,0.747148916251732
13.3335002204409,0.736833499187304,0.747148916251732
13.3471760454242,0.736833499187304,0.747148916251732
13.3608518704075,0.736833499187304,0.747148916251732
13.3745276953908,0.736833499187304,0.747148916251732
13.3882035203741,0.736833499187304,0.747148916251732
13.4018793453574,0.736833499187304,0.747148916251732
13.4155551703407,0.736833499187304,0.747148916251732
13.429230995324,0.736833499187304,0.747148916251732
13.4429068203073,0.736833499187304,0.747148916251732
13.4565826452906,0.736833499187304,0.747148916251732
13.4702584702739,0.736833499187304,0.747148916251732
13.4839342952572,0.736833499187304,0.747148916251732
13.4976101202405,0.736833499187304,0.747148916251732
13.5112859452238,0.736833499187304,0.747148916251732
13.5249617702071,0.736833499187304,0.747148916251732
13.5386375951904,0.736833499187304,0.747148916251732
13.5523134201737,0.736833499187304,0.747148916251732
13.565989245157,0.736833499187304,0.747148916251732
13.5796650701403,0.736833499187304,0.747148916251732
13.5933408951236,0.736833499187304,0.747148916251732
13.6070167201069,0.736833499187304,0.747148916251732
13.6206925450902,0.736833499187304,0.747148916251732
13.6343683700735,0.736833499187304,0.747148916251732
13.6480441950568,0.736833499187304,0.747148916251732
13.6617200200401,0.736833499187304,0.747148916251732
13.6753958450234,0.736833499187304,0.747148916251732
13.6890716700067,0.736833499187304,0.747148916251732
13.70274749499,0.736833499187304,0.747148916251732
13.7164233199733,0.736833499187304,0.747148916251732
13.7300991449566,0.736833499187304,0.747148916251732
13.7437749699399,0.736833499187304,0.747148916251732
13.7574507949232,0.736833499187304,0.747148916251732
13.7711266199065,0.736833499187304,0.747148916251732
13.7848024448898,0.736833499187304,0.747148916251732
13.7984782698731,0.736833499187304,0.747148916251732
13.8121540948564,0.736833499187304,0.747148916251732
13.8258299198397,0.736833499187304,0.747148916251732
13.839505744823,0.736833499187304,0.747148916251732
13.8531815698063,0.736833499187304,0.747148916251732
13.8668573947896,0.736833499187304,0.747148916251732
13.8805332197729,0.736833499187304,0.747148916251732
13.8942090447562,0.736833499187304,0.747148916251732
13.9078848697395,0.736833499187304,0.747148916251732
13.9215606947228,0.736833499187304,0.747148916251732
13.9352365197061,0.736833499187304,0.747148916251732
13.9489123446894,0.736833499187304,0.747148916251732
13.9625881696727,0.736833499187304,0.747148916251732
13.976263994656,0.736833499187304,0.747148916251732
13.9899398196393,0.736833499187304,0.747148916251732
14.0036156446226,0.736833499187304,0.747148916251732
14.0172914696059,0.736833499187304,0.747148916251732
14.0309672945892,0.736833499187304,0.747148916251732
14.0446431195725,0.736833499187304,0.747148916251732
14.0583189445558,0.736833499187304,0.747148916251732
14.0719947695391,0.736833499187304,0.747148916251732
14.0856705945224,0.736833499187304,0.747148916251732
14.0993464195057,0.736833499187304,0.747148916251732
14.113022244489,0.736833499187304,0.747148916251732
14.1266980694723,0.736833499187304,0.747148916251732
14.1403738944556,0.736833499187304,0.747148916251732
14.1540497194389,0.736833499187304,0.747148916251732
14.1677255444222,0.736833499187304,0.747148916251732
14.1814013694055,0.736833499187304,0.747148916251732
14.1950771943888,0.736833499187304,0.747148916251732
14.2087530193721,0.736833499187304,0.747148916251732
14.2224288443554,0.736833499187304,0.747148916251732
14.2361046693387,0.736833499187304,0.747148916251732
14.249780494322,0.736833499187304,0.747148916251732
14.2634563193053,0.736833499187304,0.747148916251732
14.2771321442886,0.736833499187304,0.747148916251732
14.2908079692719,0.736833499187304,0.747148916251732
14.3044837942552,0.736833499187304,0.747148916251732
14.3181596192385,0.736833499187304,0.747148916251732
14.3318354442218,0.736833499187304,0.747148916251732
14.3455112692051,0.736833499187304,0.747148916251732
14.3591870941884,0.736833499187304,0.747148916251732
14.3728629191717,0.736833499187304,0.747148916251732
14.386538744155,0.736833499187304,0.747148916251732
14.4002145691383,0.736833499187304,0.747148916251732
14.4138903941216,0.736833499187304,0.747148916251732
14.4275662191049,0.736833499187304,0.747148916251732
14.4412420440882,0.736833499187304,0.747148916251732
14.4549178690715,0.736833499187304,0.747148916251732
14.4685936940548,0.736833499187304,0.747148916251732
14.4822695190381,0.736833499187304,0.747148916251732
14.4959453440214,0.736833499187304,0.747148916251732
14.5096211690047,0.736833499187304,0.747148916251732
14.523296993988,0.736833499187304,0.747148916251732
14.5369728189713,0.736833499187304,0.747148916251732
14.5506486439546,0.736833499187304,0.747148916251732
14.5643244689379,0.736833499187304,0.747148916251732
14.5780002939212,0.736833499187304,0.747148916251732
14.5916761189045,0.736833499187304,0.747148916251732
14.6053519438878,0.736833499187304,0.747148916251732
14.6190277688711,0.736833499187304,0.747148916251732
14.6327035938544,0.736833499187304,0.747148916251732
14.6463794188377,0.736833499187304,0.747148916251732
14.660055243821,0.736833499187304,0.747148916251732
14.6737310688043,0.736833499187304,0.747148916251732
14.6874068937876,0.736833499187304,0.747148916251732
14.7010827187709,0.736833499187304,0.747148916251732
14.7147585437542,0.736833499187304,0.747148916251732
14.7284343687375,0.736833499187304,0.747148916251732
14.7421101937208,0.736833499187304,0.747148916251732
14.7557860187041,0.736833499187304,0.747148916251732
14.7694618436874,0.736833499187304,0.747148916251732
14.7831376686707,0.736833499187304,0.747148916251732
14.796813493654,0.736833499187304,0.747148916251732
14.8104893186373,0.736833499187304,0.747148916251732
14.8241651436206,0.736833499187304,0.747148916251732
14.8378409686039,0.736833499187304,0.747148916251732
14.8515167935872,0.736833499187304,0.747148916251732
14.8651926185705,0.736833499187304,0.747148916251732
14.8788684435538,0.736833499187304,0.747148916251732
14.8925442685371,0.736833499187304,0.747148916251732
14.9062200935204,0.736833499187304,0.747148916251732
14.9198959185037,0.736833499187304,0.747148916251732
14.933571743487,0.736833499187304,0.747148916251732
14.9472475684703,0.736833499187304,0.747148916251732
14.9609233934536,0.736833499187304,0.747148916251732
14.9745992184369,0.736833499187304,0.747148916251732
14.9882750434202,0.736833499187304,0.747148916251732
15.0019508684035,0.736833499187304,0.747148916251732
15.0156266933868,0.736833499187304,0.747148916251732
15.0293025183701,0.736833499187304,0.747148916251732
15.0429783433534,0.736833499187304,0.747148916251732
15.0566541683367,0.736833499187304,0.747148916251732
15.07032999332,0.736833499187304,0.747148916251732
15.0840058183033,0.736833499187304,0.747148916251732
15.0976816432866,0.736833499187304,0.747148916251732
15.1113574682699,0.736833499187304,0.747148916251732
15.1250332932532,0.736833499187304,0.747148916251732
15.1387091182365,0.736833499187304,0.747148916251732
15.1523849432198,0.736833499187304,0.747148916251732
15.1660607682031,0.736833499187304,0.747148916251732
15.1797365931864,0.736833499187304,0.747148916251732
15.1934124181697,0.736833499187304,0.747148916251732
15.207088243153,0.736833499187304,0.747148916251732
15.2207640681363,0.736833499187304,0.747148916251732
15.2344398931196,0.736833499187304,0.747148916251732
15.2481157181029,0.736833499187304,0.747148916251732
15.2617915430862,0.736833499187304,0.747148916251732
15.2754673680695,0.736833499187304,0.747148916251732
15.2891431930528,0.736833499187304,0.747148916251732
15.3028190180361,0.736833499187304,0.747148916251732
15.3164948430194,0.736833499187304,0.747148916251732
15.3301706680027,0.736833499187304,0.747148916251732
15.343846492986,0.736833499187304,0.747148916251732
15.3575223179693,0.736833499187304,0.747148916251732
15.3711981429526,0.736833499187304,0.747148916251732
15.3848739679359,0.736833499187304,0.747148916251732
15.3985497929192,0.736833499187304,0.747148916251732
15.4122256179025,0.736833499187304,0.747148916251732
15.4259014428858,0.736833499187304,0.747148916251732
15.4395772678691,0.736833499187304,0.747148916251732
15.4532530928524,0.736833499187304,0.747148916251732
15.4669289178357,0.736833499187304,0.747148916251732
15.480604742819,0.736833499187304,0.747148916251732
15.4942805678023,0.736833499187304,0.747148916251732
15.5079563927856,0.736833499187304,0.747148916251732
15.5216322177689,0.736833499187304,0.747148916251732
15.5353080427522,0.736833499187304,0.747148916251732
15.5489838677355,0.736833499187304,0.747148916251732
15.5626596927188,0.736833499187304,0.747148916251732
15.5763355177021,0.736833499187304,0.747148916251732
15.5900113426854,0.736833499187304,0.747148916251732
15.6036871676687,0.736833499187304,0.747148916251732
15.617362992652,0.736833499187304,0.747148916251732
15.6310388176353,0.736833499187304,0.747148916251732
15.6447146426186,0.736833499187304,0.747148916251732
15.6583904676019,0.736833499187304,0.747148916251732
15.6720662925852,0.736833499187304,0.747148916251732
15.6857421175685,0.736833499187304,0.747148916251732
15.6994179425518,0.736833499187304,0.747148916251732
15.7130937675351,0.736833499187304,0.747148916251732
15.7267695925184,0.736833499187304,0.744324525707907
15.7404454175017,0.736833499187304,0.741280759970108
15.754121242485,0.736833499187304,0.740177477396803
15.7677970674683,0.736833499187304,0.739697351572033
15.7814728924516,0.736833499187304,0.739080834954664
15.7951487174349,0.736833499187304,0.738693055160401
15.8088245424182,0.736833499187304,0.738384598164715
15.8225003674015,0.736833499187304,0.738123582395726
15.8361761923848,0.736833499187304,0.737921614306319
15.8498520173681,0.736833499187304,0.737769296494433
15.8635278423514,0.736833499187304,0.737666907842621
15.8772036673347,0.736833499187304,0.737590475898293
15.890879492318,0.736833499187304,0.737533620583192
15.9045553173013,0.736833499187304,0.737490756309541
15.9182311422846,0.736833499187304,0.737457633933029
15.9319069672679,0.736833499187304,0.737430193277824
15.9455827922512,0.736833499187304,0.737408164399029
15.9592586172345,0.736833499187304,0.737388214347721
15.9729344422178,0.736833499187304,0.737370676148678
15.9866102672011,0.736833499187304,0.737355244713289
16.0002860921844,0.736833499187304,0.737341130769673
16.0139619171677,0.736833499187304,0.737328663025076
16.027637742151,0.736833499187304,0.737318131227794
16.0413135671343,0.736833499187304,0.737308723720121
16.0549893921176,0.736833499187304,0.737299522821905
16.0686652171009,0.736833499187304,0.737290974923143
16.0823410420842,0.736833499187304,0.737283080143253
16.0960168670675,0.736833499187304,0.737276199689962
16.1096926920508,0.736833499187304,0.737270006702844
16.1233685170341,0.736833499187304,0.737264277468723
16.1370443420174,0.736833499187304,0.737259226895375
16.1507201670007,0.736833499187304,0.737254664150855
16.164395991984,0.736833499187304,0.737250724845237
16.1780718169673,0.736833499187304,0.737247635380036
16.1917476419506,0.736833499187304,0.737244159309939
16.2054234669339,0.736833499187304,0.737241144149592
16.2190992919172,0.736833499187304,0.737238444177671
16.2327751169005,0.736833499187304,0.737236070879567
16.2464509418838,0.736833499187304,0.737234308368637
16.2601267668671,0.736833499187304,0.737232308918436
16.2738025918504,0.736833499187304,0.737230514982066
16.2874784168337,0.736833499187304,0.737228819810567
16.301154241817,0.736833499187304,0.737227354737423
16.3148300668003,0.736833499187304,0.737225975017058
16.3285058917836,0.736833499187304,0.737224715865157
16.3421817167669,0.736833499187304,0.737223576402843
16.3558575417502,0.736833499187304,0.737222556083882
16.3695333667335,0.736833499187304,0.737221602031076
16.3832091917168,0.736833499187304,0.737220730590876
16.3968850167001,0.736833499187304,0.737219834249423
16.4105608416834,0.736833499187304,0.737219110812075
16.4242366666667,0.736833499187304,0.737218430229176

